On improving the efficiency of ADER methods

The (modern) arbitrary derivative (ADER) approach is a popular technique for the numerical solution of differential problems based on iteratively solving an implicit discretization of their weak formulation. In this work, focusing on an ODE context, we investigate several strategies to improve this approach. Our initial emphasis is on the order of accuracy of the method in connection with the polynomial discretization of the weak formulation. We demonstrate that precise choices lead to higher-order convergences in comparison to the existing literature. Then, we put ADER methods into a Deferred Correction (DeC) formalism. This allows to determine the optimal number of iterations, which is equal to the formal order of accuracy of the method, and to introduce efficient $p$-adaptive modifications. These are defined by matching the order of accuracy achieved and the degree of the polynomial reconstruction at each iteration. We provide analytical and numerical results, including the stability analysis of the new modified methods, the investigation of the computational efficiency, an application to adaptivity and an application to hyperbolic PDEs with a Spectral Difference (SD) space discretization.

==> figures/adaptive/convergence_ADER_adaptive_equispaced_C5.csv <==
dt,error ADER_L2_equispaced,time ADER_L2_equispaced,p averageADER_L2_equispaced,p stdADER_L2_equispaced,error ADER_u_equispaced,time ADER_u_equispaced,p averageADER_u_equispaced,p stdADER_u_equispaced
2.5,3.446689480162595e-08,0.047257458000136206,9.0,0.0,1.5508817566209558e-07,0.06321600614319323,8.0,0.0
1.25,1.4192145944636862e-07,0.06300212069992475,7.0,0.0,2.6475442360065883e-08,0.11142459152823514,7.0,0.0
0.625,7.017593525435098e-07,0.08076390695724903,5.387096774193548,0.48708609259811286,8.918967492936292e-07,0.13938007691405283,5.0,0.0
0.3125,1.0770619032797281e-07,0.14163057817183602,5.0,0.0,2.901760147405237e-08,0.28392731742808663,5.0,0.0
0.15625,3.8564938400656234e-07,0.19264707535704864,4.0,0.0,1.0583254809242872e-07,0.4171688554280471,4.0,0.0


==> figures/adaptive/convergence_ADER_adaptive_equispaced_linear_system2.csv <==
dt,error ADER_L2_equispaced,time ADER_L2_equispaced,p averageADER_L2_equispaced,p stdADER_L2_equispaced,error ADER_u_equispaced,time ADER_u_equispaced,p averageADER_u_equispaced,p stdADER_u_equispaced
0.25,2.717524013179217e-10,0.0010974142992844073,13.333333333333334,0.4714045207910317,2.717524834500053e-10,0.0012877842800018177,13.333333333333334,0.4714045207910317
0.125,1.3319977039524393e-10,0.0017560047632848312,10.0,0.7559289460184544,1.3319978074957623e-10,0.002086061999995893,10.0,0.7559289460184544
0.0625,2.1189310645918936e-10,0.002629523019984065,7.666666666666667,0.5962847939999438,2.1189310645918936e-10,0.003217909594282641,7.666666666666667,0.5962847939999438
0.03125,1.5376154499895388e-10,0.004366975298575458,6.354838709677419,0.5417050201208602,1.5376155356380595e-10,0.0053110189300059575,6.354838709677419,0.5417050201208602
0.015625,1.8276175022072672e-10,0.007302445174282184,5.365079365079365,0.48145240914613013,1.8276175361205887e-10,0.008901412654304294,5.365079365079365,0.48145240914613013


==> figures/adaptive/convergence_ADER_adaptive_equispaced_threeBodies.csv <==
dt,error ADER_L2_equispaced,time ADER_L2_equispaced,p averageADER_L2_equispaced,p stdADER_L2_equispaced,error ADER_u_equispaced,time ADER_u_equispaced,p averageADER_u_equispaced,p stdADER_u_equispaced
6250000.0,93751.62804719308,0.03772976739980679,15.0,0.0,1217957.247136436,0.03913915821405161,13.0,0.0
3125000.0,6253.6889498522005,0.04576158605715526,11.0,0.0,16418.4477800911,0.06326241864298936,11.0,0.0
1562500.0,20429.49316166561,0.06657493812859425,9.0,0.0,15992.167903141537,0.08058063909993507,8.0,0.0
781250.0,76565.31479233014,0.09019914232818078,7.0,0.0,13653.223557949928,0.13390108892843794,7.0,0.0
390625.0,5101.1477073982305,0.14353530265735961,6.0,0.0,1315.630377498902,0.2185788078578688,6.0,0.0


==> figures/adaptive/convergence_ADER_adaptive_equispaced_vibratingDamped.csv <==
dt,error ADER_L2_equispaced,time ADER_L2_equispaced,p averageADER_L2_equispaced,p stdADER_L2_equispaced,error ADER_u_equispaced,time ADER_u_equispaced,p averageADER_u_equispaced,p stdADER_u_equispaced
1.0,2.491373579897336e-10,0.001835619412865656,13.333333333333334,0.4714045207910317,1.2620069174789934e-10,0.0020145867043174803,12.0,0.0
0.5,7.517145446268827e-11,0.002670145847119524,10.0,0.0,3.4871324756857345e-10,0.0030918752514532697,9.0,0.0
0.25,3.979197621927457e-11,0.00403109370144583,8.0,0.0,1.4113832351841757e-10,0.005532768150005723,7.866666666666666,0.33993463423951903
0.125,2.2186462802628814e-10,0.006639277441427112,6.870967741935484,0.3352356401746214,5.023119401414527e-10,0.007853952361412146,6.0,0.0
0.0625,2.1396751575387784e-10,0.010773913352854185,5.857142857142857,0.34992710611188255,8.408308427388078e-10,0.013552456912834064,5.238095238095238,0.4259177099999598


==> figures/adaptive/convergence_ADER_adaptive_gaussLegendre_C5.csv <==
dt,error ADER_L2_gaussLegendre,time ADER_L2_gaussLegendre,p averageADER_L2_gaussLegendre,p stdADER_L2_gaussLegendre,error ADER_u_gaussLegendre,time ADER_u_gaussLegendre,p averageADER_u_gaussLegendre,p stdADER_u_gaussLegendre
2.5,1.9904992637208685e-07,0.04711562012879378,8.142857142857142,0.3499271061118825,1.612975168390983e-07,0.06302733768575958,8.0,0.0
1.25,3.801780755662842e-07,0.05921228711439264,6.0,0.0,2.687642233481431e-08,0.11282215988591945,7.0,0.0
0.625,3.1130684844569286e-07,0.08996580187168937,5.0,0.0,8.929020693507685e-07,0.14496664115743313,5.0,0.0
0.3125,9.789944429463345e-09,0.18103537334266417,5.0,0.0,2.9026285525961922e-08,0.29261227300074616,5.0,0.0
0.15625,7.504950542754507e-08,0.25460592442790847,4.0,0.0,1.0583851338894936e-07,0.43659187256915694,4.0,0.0


==> figures/adaptive/convergence_ADER_adaptive_gaussLegendre_linear_system2.csv <==
dt,error ADER_L2_gaussLegendre,time ADER_L2_gaussLegendre,p averageADER_L2_gaussLegendre,p stdADER_L2_gaussLegendre,error ADER_u_gaussLegendre,time ADER_u_gaussLegendre,p averageADER_u_gaussLegendre,p stdADER_u_gaussLegendre
0.25,2.7175252262835505e-10,0.0010735050931408685,13.333333333333334,0.4714045207910317,2.7175252262835505e-10,0.0011488102754291115,13.333333333333334,0.4714045207910317
0.125,1.3319980401620029e-10,0.0017421067167119224,10.0,0.7559289460184544,1.3319980401620029e-10,0.001969801154001159,10.0,0.7559289460184544
0.0625,2.118931315018869e-10,0.002678665322839931,7.666666666666667,0.5962847939999438,2.1189316818597233e-10,0.00312945227428697,7.666666666666667,0.5962847939999438
0.03125,1.53761642176474e-10,0.0043861667099970095,6.354838709677419,0.5417050201208602,1.5376148370448e-10,0.005145944682860447,6.354838709677419,0.5417050201208602
0.015625,1.8276156842167473e-10,0.007347847427133404,5.365079365079365,0.48145240914613013,1.8276166154034766e-10,0.008705185862854705,5.365079365079365,0.48145240914613013


==> figures/adaptive/convergence_ADER_adaptive_gaussLegendre_threeBodies.csv <==
dt,error ADER_L2_gaussLegendre,time ADER_L2_gaussLegendre,p averageADER_L2_gaussLegendre,p stdADER_L2_gaussLegendre,error ADER_u_gaussLegendre,time ADER_u_gaussLegendre,p averageADER_u_gaussLegendre,p stdADER_u_gaussLegendre
6250000.0,51688.259602960876,0.03330579874267901,14.0,0.0,56672.79482353853,0.03667854145668181,14.0,0.0
3125000.0,55066.66438240157,0.0497515689858119,11.0,0.0,18656.567528832136,0.05849090397137583,11.0,0.0
1562500.0,15244.30619918138,0.0757547000003147,9.0,0.0,14023.063548039047,0.0829341576567718,8.174603174603174,0.37962732517782216
781250.0,24703.75196089614,0.10246142188594344,7.0,0.0,13814.598017565062,0.13576396244295338,7.0,0.0
390625.0,610.3863475910285,0.16307882435732088,6.0,0.0,1317.9039689273998,0.21680666028571846,6.0,0.0


==> figures/adaptive/convergence_ADER_adaptive_gaussLegendre_vibratingDamped.csv <==
dt,error ADER_L2_gaussLegendre,time ADER_L2_gaussLegendre,p averageADER_L2_gaussLegendre,p stdADER_L2_gaussLegendre,error ADER_u_gaussLegendre,time ADER_u_gaussLegendre,p averageADER_u_gaussLegendre,p stdADER_u_gaussLegendre
1.0,4.631603933903625e-11,0.0017616008374316153,13.0,0.0,1.3163813708282878e-10,0.001809048683284865,12.0,0.0
0.5,2.3821516352012684e-10,0.002792215742852672,9.714285714285714,0.45175395145262565,3.532639333077267e-10,0.0030285390500128934,9.0,0.0
0.25,1.6576063560609603e-10,0.004253006375698273,7.8,0.39999999999999997,1.420251411159597e-10,0.005552980631452686,7.866666666666666,0.33993463423951903
0.125,4.916974969419e-10,0.006660444921414767,6.354838709677419,0.47846441852230087,5.022582078291202e-10,0.008056627718573768,6.0,0.0
0.0625,4.520962562148268e-10,0.01136812363142131,5.603174603174603,0.4892392065848394,8.408860799164659e-10,0.013773362438576962,5.238095238095238,0.4259177099999598


==> figures/adaptive/convergence_ADER_adaptive_gaussLobatto_C5.csv <==
dt,error ADER_L2_gaussLobatto,time ADER_L2_gaussLobatto,p averageADER_L2_gaussLobatto,p stdADER_L2_gaussLobatto,error ADER_u_gaussLobatto,time ADER_u_gaussLobatto,p averageADER_u_gaussLobatto,p stdADER_u_gaussLobatto
2.5,4.093794750218497e-08,0.04763152814287293,9.0,0.0,2.0213980030091631e-07,0.06221585144272207,8.0,0.0
1.25,1.4848281014674882e-07,0.06335299027144044,7.0,0.0,2.7875604224814813e-08,0.11032541838545253,7.0,0.0
0.625,7.078767374188543e-07,0.08102453991429814,5.387096774193548,0.48708609259811286,8.942732141057889e-07,0.14010275075727674,5.0,0.0
0.3125,1.0895710198116808e-07,0.141970389585809,5.0,0.0,2.9045795076981827e-08,0.28178222771384753,5.0,0.0
0.15625,3.879338320293506e-07,0.19215572335690792,4.0,0.0,1.0583741314702859e-07,0.4144200967150807,4.0,0.0


==> figures/adaptive/convergence_ADER_adaptive_gaussLobatto_linear_system2.csv <==
dt,error ADER_L2_gaussLobatto,time ADER_L2_gaussLobatto,p averageADER_L2_gaussLobatto,p stdADER_L2_gaussLobatto,error ADER_u_gaussLobatto,time ADER_u_gaussLobatto,p averageADER_u_gaussLobatto,p stdADER_u_gaussLobatto
0.25,2.717524991565486e-10,0.0010507302072853366,13.333333333333334,0.4714045207910317,2.717524991565486e-10,0.0011632778791432169,13.333333333333334,0.4714045207910317
0.125,1.331997751712171e-10,0.0017310808479991725,10.0,0.7559289460184544,1.331997751712171e-10,0.002016729457152126,10.0,0.7559289460184544
0.0625,2.1189310645918936e-10,0.002613536731421066,7.666666666666667,0.5962847939999438,2.1189310645918936e-10,0.003166358275723594,7.666666666666667,0.5962847939999438
0.03125,1.5376155232276692e-10,0.004313504918567819,6.354838709677419,0.5417050201208602,1.5376153508307435e-10,0.00527065644144646,6.354838709677419,0.5417050201208602
0.015625,1.8276175022072672e-10,0.007191517447125599,5.365079365079365,0.48145240914613013,1.8276175275874863e-10,0.00884740666142274,5.365079365079365,0.48145240914613013


==> figures/adaptive/convergence_ADER_adaptive_gaussLobatto_threeBodies.csv <==
dt,error ADER_L2_gaussLobatto,time ADER_L2_gaussLobatto,p averageADER_L2_gaussLobatto,p stdADER_L2_gaussLobatto,error ADER_u_gaussLobatto,time ADER_u_gaussLobatto,p averageADER_u_gaussLobatto,p stdADER_u_gaussLobatto
6250000.0,93089.08223015485,0.03332695700020329,15.0,0.0,169694.27643142611,0.03557452141436183,14.0,0.0
3125000.0,10898.9829849329,0.04462198281398742,11.0,0.0,37589.06422108118,0.05621134142857045,11.0,0.0
1562500.0,22405.289434173086,0.06536223755704539,9.0,0.0,14641.77633069996,0.08258240630031131,8.428571428571429,0.49487165930539356
781250.0,79148.9601672511,0.08823884085722966,7.0,0.0,14100.076011664458,0.1299401552998461,7.0,0.0
390625.0,5345.605946890756,0.13952597760009147,6.0,0.0,1279.5618546162966,0.2139650005722485,6.0,0.0


==> figures/adaptive/convergence_ADER_adaptive_gaussLobatto_vibratingDamped.csv <==
dt,error ADER_L2_gaussLobatto,time ADER_L2_gaussLobatto,p averageADER_L2_gaussLobatto,p stdADER_L2_gaussLobatto,error ADER_u_gaussLobatto,time ADER_u_gaussLobatto,p averageADER_u_gaussLobatto,p stdADER_u_gaussLobatto
1.0,1.5288032204919715e-10,0.00168740917742876,13.0,0.0,2.17683617516116e-10,0.0019081260681435065,12.666666666666666,0.4714045207910317
0.5,5.2588545553270057e-11,0.0027188576857068774,10.0,0.0,2.445771132610276e-10,0.0030981895871186028,9.285714285714286,0.4517539514526256
0.25,3.1070670699363166e-11,0.004123543812872542,8.0,0.0,1.5632086406379761e-10,0.005485936398555559,7.866666666666666,0.33993463423951903
0.125,2.3976549734130875e-10,0.006686477762871489,6.838709677419355,0.36779852422552833,4.93238797606725e-10,0.007976651274303938,6.0,0.0
0.0625,2.2475974362035e-10,0.01068985474711683,5.841269841269841,0.3654242677213124,8.330682196971152e-10,0.013561083634329927,5.238095238095238,0.4259177099999598


==> figures/adaptive/convergence_ADER_equispaced_C5_order_2.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,0.7751193827169759,0.7751193827169759,0.7751193827169759,0.7751193827169759,0.003179376868543581,0.003122666224288488,0.0031122702400067023,0.0031034342456924997
1.25,0.25905458971468154,0.25905458971468154,0.25905458971468154,0.25905458971468154,0.00660842757141966,0.006637947407143656,0.006633295914278798,0.006578704780030031
0.625,0.07165629509509885,0.07165629509509885,0.07165629509509885,0.07165629509509885,0.013699307684271064,0.013704770882821843,0.013883347827151218,0.01368012193571693
0.3125,0.018556743760247307,0.018556743760247307,0.018556743760247307,0.018556743760247307,0.027800540971345204,0.027956780885454335,0.028158674113884834,0.027814442028258262
0.15625,0.004701675949499566,0.004701675949499566,0.004701675949499566,0.004701675949499566,0.05604095435659734,0.05612380701433202,0.05615022958601392,0.055844407457334454


==> figures/adaptive/convergence_ADER_equispaced_C5_order_3.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,0.055585988698170254,0.14416236210072667,0.0555859886981692,0.055585988698170254,0.008171192785687578,0.005949297221439858,0.008290673610005928,0.00814740035142417
1.25,0.007760318671133742,0.02311808036013953,0.007760318671133742,0.007760318671133742,0.017438092821394094,0.012733663784269341,0.017726011690018435,0.01740183624006542
0.625,0.0010106412347301401,0.00316635892430995,0.0010106412347301401,0.0010106412347301401,0.03599662979998226,0.026313000856940303,0.036547694557313146,0.03596186944279388
0.3125,0.00012849520116142027,0.00041075235344823304,0.00012849520116150253,0.00012849520116142027,0.07316373688559648,0.053476040257373826,0.07372584297118011,0.07329427598576461
0.15625,1.6185268428753924e-05,5.219981587195923e-05,1.6185268428753924e-05,1.6185268428753924e-05,0.1473518234710874,0.10786223377155173,0.14842625079992494,0.14733738192839413


==> figures/adaptive/convergence_ADER_equispaced_C5_order_4.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,0.005475406590734789,0.014988178917921207,0.006130720638547587,0.005475406590734789,0.015447697881422104,0.00996878208430384,0.014455421352842156,0.015456137394274785
1.25,0.00039195736609624334,0.001273023783000759,0.0004141755473426281,0.00039195736609624334,0.033068262899801734,0.021261293685737266,0.030657970328632343,0.03304002878555496
0.625,2.5767306765347437e-05,9.059234599680264e-05,2.6430486627922646e-05,2.5767306765347437e-05,0.06834477025716167,0.04397297381385994,0.06388006374285657,0.06865751328566279
0.3125,1.6440876249873756e-06,6.002756616886951e-06,1.6637869454787392e-06,1.6440876249873756e-06,0.13913072318557948,0.08916962732847813,0.12935032815730665,0.13880939402817083
0.15625,1.0369833710100641e-07,3.8564938400656234e-07,1.0429365049428215e-07,1.0369833710100641e-07,0.2806354929988239,0.1798368707571561,0.2607008621395965,0.2802485274296487


==> figures/adaptive/convergence_ADER_equispaced_C5_order_5.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,0.0006934552166305551,0.002095762943280315,0.0008578084645878447,0.0006934552166305551,0.02507708994276722,0.014988587329966581,0.021656366057037045,0.025083858000289182
1.25,2.6232413267879555e-05,9.054138501551133e-05,3.0896148491807e-05,2.6232413267879555e-05,0.053421460485593084,0.032077019528411,0.046501475729123096,0.05348444745738691
0.625,8.923880082384041e-07,3.2426196296480616e-06,1.0291379877496643e-06,8.923880082384041e-07,0.1106287033143287,0.06636517151429351,0.0956241849716337,0.11078334495728735
0.3125,2.901830609595756e-08,1.0770619088360976e-07,3.3179640207147354e-08,2.901830609595756e-08,0.2249968462835698,0.13461248255708985,0.1949842839715919,0.22481427257506376
0.15625,9.24402962098783e-10,3.4636897130282117e-09,1.0530814713854363e-09,9.24402962098783e-10,0.45335230114454006,0.2723879938546036,0.3929071767114302,0.4537114854299164


==> figures/adaptive/convergence_ADER_equispaced_C5_order_6.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,4.24599763243272e-05,0.00015843912539611465,7.100818383328454e-05,4.24599763243272e-05,0.03672963579987741,0.021231647300217964,0.03013179125680056,0.03660850218584528
1.25,7.770789061549598e-07,3.474050044183736e-06,1.2787671670430769e-06,7.770789061549598e-07,0.07839153367136273,0.04547497801457732,0.06452764937171845,0.07877695524304207
0.625,1.2945115967188619e-08,6.20158834401104e-08,2.1118488170275865e-08,1.2945115967188619e-08,0.1623583129571801,0.09353915345730326,0.1330217204285353,0.1618280743714422
0.3125,2.0810110371527895e-10,1.0264428834380307e-09,3.381922560081778e-10,2.0810110371527895e-10,0.32953321714428185,0.19058341686156513,0.2714019478527397,0.33036436414529036
0.15625,3.289531640633322e-12,1.6461147043605734e-11,5.337570035123534e-12,3.289531640633322e-12,0.6634863788598783,0.3832922912926214,0.5414067409999136,0.6627318892860785


==> figures/adaptive/convergence_ADER_equispaced_C5_order_7.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,2.9111374777373615e-06,1.2214168350209079e-05,7.583875603156e-06,2.9111374777373615e-06,0.0501520293430076,0.02849391405720131,0.039464373671632656,0.050487936200183214
1.25,2.6631041230186982e-08,1.4192145845245036e-07,7.19098245929926e-08,2.6631041230186982e-08,0.10750929569954418,0.061460551885414,0.08467831288601571,0.10768149684237349
0.625,2.2318054017095662e-10,1.2963295928685065e-09,6.090680575978336e-10,2.2318054017095662e-10,0.2263321162899956,0.126493085628733,0.17433161201437802,0.222479872284956
0.3125,1.7911323090554454e-12,1.0827962154496424e-11,4.925185089186545e-12,1.7911323090554454e-12,0.4573538781426448,0.2577931695725835,0.3578516132859347,0.4532037975711449
0.15625,2.858586711571188e-14,8.844470999296009e-14,4.240140555782392e-14,2.858586711571188e-14,0.9235523332858325,0.5190718445748124,0.7170613101396677,0.9129547911413413


==> figures/adaptive/convergence_ADER_equispaced_C5_order_8.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,1.5012795029674498e-07,5.513376529531091e-07,5.606153880481771e-07,1.5012795029674498e-07,0.06603113881428727,0.036917754914403696,0.050046541985856105,0.06639616288573182
1.25,6.825895541565294e-10,3.6179534294143694e-09,2.8097498563110528e-09,6.825895541565294e-10,0.14206613660000064,0.07902053038539765,0.10745559081385311,0.14157701528560468
0.625,2.8326914948071368e-12,1.7119623802966125e-11,1.2115735495127095e-11,2.8326914948071368e-12,0.2926102355725431,0.1630855171149181,0.2218646764272957,0.2928462934297776
0.3125,2.758401623676914e-14,7.620733188070303e-14,4.839976094331754e-14,2.758401623676914e-14,0.5992821808571794,0.33235907685801586,0.45071620486227665,0.5969010707132318
0.15625,2.8171626846349575e-14,2.817158814414429e-14,2.8171626785950932e-14,2.8171626846349575e-14,1.205431779713503,0.6674065468583389,0.9040800687154322,1.1995920822872514


==> figures/adaptive/convergence_ADER_equispaced_C5_order_9.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
2.5,9.833945676439342e-09,3.44669007466202e-08,5.1966499157651665e-08,9.833945676439342e-09,0.08454429072860095,0.04634967888539125,0.06183710088579184,0.08429589258594206
1.25,2.2846420331465222e-11,1.1828112573774406e-10,1.3732501468428636e-10,2.2846420331465222e-11,0.18039438802827915,0.09922963494276961,0.1321311384285634,0.18040588058543758
0.625,5.1862328071338317e-14,2.7915139769477635e-13,2.9866054309745797e-13,5.1862328071338317e-14,0.3732221622880648,0.20610620657056902,0.2746729777094775,0.3766646084238476
0.3125,2.8852888802987683e-14,2.86000509145639e-14,2.8852888802987683e-14,2.8852888802987683e-14,0.7597268981439161,0.4158118812795562,0.5537138571443003,0.7563376428567737
0.15625,2.857546333556947e-14,2.8575485950758976e-14,2.857546333556947e-14,2.857546333556947e-14,1.5265211579992735,0.8419153608597948,1.113710100427852,1.5279111521439128


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_2.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,0.21126288532931803,0.21126288532931803,0.21126288532931803,0.21126288532931803,4.7808079957238605e-05,4.919712555700763e-05,4.960799952865013e-05,4.767826499997422e-05
0.125,0.026392679148831553,0.026392679148831553,0.026392679148831553,0.026392679148831553,0.00011045076784284901,0.00011018215392832645,0.00011362626462858836,0.0001101115837571602
0.0625,0.004738355004680756,0.004738355004680756,0.004738355004680756,0.004738355004680756,0.00023517735685475472,0.0002357068622846522,0.00024078246071543877,0.0002312411848584556
0.03125,0.0010143245879781302,0.0010143245879781302,0.0010143245879781302,0.0010143245879781302,0.0004991139262846056,0.00048537467999994985,0.0004961156782841759,0.00048486032057033817
0.015625,0.0002354778904349524,0.0002354778904349524,0.0002354778904349524,0.0002354778904349524,0.0009676559621418294,0.000977900274714297,0.0010026306227123964,0.0009640303145726128


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_3.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,0.06138260969280303,0.06138260969280309,0.06138260969280303,0.06138260969280303,8.932396701441446e-05,8.279902281439198e-05,9.364526275707508e-05,8.845333630015376e-05
0.125,0.004724762345234106,0.004724762345234106,0.004724762345234106,0.004724762345234106,0.0002034208838574289,0.00019052501888561113,0.0002158372394291551,0.00020331851856982602
0.0625,0.00044362069476211127,0.00044362069476211127,0.0004436206947621056,0.00044362069476211127,0.00043599172242829806,0.0004070072567140285,0.00045899290142759644,0.00043175521914236016
0.03125,4.7763162818367394e-05,4.776316281836766e-05,4.7763162818367394e-05,4.7763162818367394e-05,0.0008879047508578099,0.0008335136601412419,0.0009374411174285342,0.0008913563415709567
0.015625,5.538421754651262e-06,5.538421754651262e-06,5.538421754651262e-06,5.538421754651262e-06,0.0017989327095710905,0.0016957036102851688,0.0018963131212845576,0.001813207685713548


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_4.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,0.020877564477312305,0.020877564477312316,0.020877564477312305,0.020877564477312305,0.00013743540205707957,0.00012085610399985203,0.00014016393388561224,0.00013663752944287677
0.125,0.0007358152185019867,0.0007358152185020282,0.000735815218502011,0.0007358152185019867,0.00031836737871240726,0.0002791554538582984,0.0003249515794273715,0.0003153464064297233
0.0625,3.373476524241307e-05,3.373476524241307e-05,3.373476524241364e-05,3.373476524241307e-05,0.0006757068542865454,0.0005966339100008813,0.0006891116112851056,0.0006697967652861344
0.03125,1.8025253750738337e-06,1.8025253750738337e-06,1.8025253750738337e-06,1.8025253750738337e-06,0.0013872691842864565,0.0012392174295725584,0.001418176733001019,0.0013858979052851542
0.015625,1.0417008221424582e-07,1.0417008221424582e-07,1.0417008221424582e-07,1.0417008221424582e-07,0.0028194385285626464,0.0024930287457183503,0.0028931172199996324,0.0028216403700207595


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_5.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,0.005227562883407354,0.005227562883407298,0.0052275628834073055,0.005227562883407354,0.0001953317628572612,0.00016782395568578588,0.00019805452247144005,0.00020017388771520925
0.125,9.331710043194014e-05,9.331710043193351e-05,9.331710043193757e-05,9.331710043194014e-05,0.0004637644064298781,0.000389426987429033,0.0004579121821422762,0.0004626529310002557
0.0625,2.1263837259194257e-06,2.1263837259230607e-06,2.1263837259194257e-06,2.1263837259194257e-06,0.0009956442708561164,0.000833657817713434,0.000981030469856965,0.0009916513407141401
0.03125,5.657603204381824e-08,5.657603204381824e-08,5.657603204381824e-08,5.657603204381824e-08,0.0020463662756914605,0.0017256180902861938,0.0020283400271624225,0.002045531582864766
0.015625,1.6312615877647943e-09,1.6312615877647943e-09,1.6312615877647943e-09,1.6312615877647943e-09,0.004168064309997136,0.003504044284293611,0.004099356821430514,0.004151406458560295


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_6.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,0.001154945405783584,0.0011549454057835726,0.0011549454057836342,0.001154945405783584,0.00027149343599947837,0.00021814938914342617,0.0002581369941430499,0.0002701086859981712
0.125,1.0127253838739922e-05,1.0127253838739922e-05,1.0127253838739922e-05,1.0127253838739922e-05,0.0006269610418572223,0.000509831637287529,0.0005923471727125746,0.0006228316128565764
0.0625,1.1465493155513752e-07,1.1465493155513752e-07,1.1465493155513752e-07,1.1465493155513752e-07,0.0013357817305700986,0.0010784448997125894,0.0012725115805712578,0.001336370283143229
0.03125,1.520429019565767e-09,1.520429019565767e-09,1.520429019565767e-09,1.520429019565767e-09,0.0027629976685628727,0.0022484707342976308,0.0026458039071336056,0.0027585765899753563
0.015625,2.188360486046328e-11,2.188360486046328e-11,2.188360486046328e-11,2.188360486046328e-11,0.005626825747136277,0.0045037285271142275,0.005355009005704362,0.005616550958574018


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_7.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,0.00022026022139003527,0.0002202602213900743,0.00022026022139007243,0.00022026022139003527,0.00034899708185756546,0.00027335599428520904,0.000319821521859142,0.0003517747460001763
0.125,9.587576034425807e-07,9.587576034439112e-07,9.587576034425807e-07,9.587576034425807e-07,0.0008147858171401562,0.0006315417442861612,0.0007419788374286976,0.0008099567301427929
0.0625,5.401667715949824e-09,5.401667715949824e-09,5.401667715949824e-09,5.401667715949824e-09,0.0017307008734278497,0.001355273628856854,0.0015877905320012362,0.001734886558141235
0.03125,3.5726552447393115e-11,3.5726552447393115e-11,3.5726552447393115e-11,3.5726552447393115e-11,0.0035778860142870275,0.002790248112869449,0.0032703601214598165,0.00358138501000732
0.015625,2.568102502456882e-13,2.568102502456882e-13,2.568102502456882e-13,2.568102502456882e-13,0.007253984108579711,0.00568474753571666,0.006681329129995512,0.007271271048593916


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_8.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,3.727249611218498e-05,3.727249611223521e-05,3.727249611223521e-05,3.727249611218498e-05,0.0004396629591418397,0.00034037337643011206,0.00039792940185829403,0.00044759361842859233
0.125,8.052855754053521e-08,8.052855754053521e-08,8.052855754053521e-08,8.052855754053521e-08,0.001043958092858832,0.0007885297528555385,0.0009280853234283444,0.0010439052830001207
0.0625,2.2598297712667166e-10,2.259829715134255e-10,2.259829715134255e-10,2.2598297712667166e-10,0.002237618014270473,0.0016955877229993348,0.0019781761034287876,0.0022376207385760996
0.03125,7.45848696563236e-13,7.45848696563236e-13,7.45848696563236e-13,7.45848696563236e-13,0.0046387625271433666,0.0034100010657026098,0.0039946765257107995,0.0045025550028471376
0.015625,2.672523792435341e-15,2.672523792435341e-15,2.672523792435341e-15,2.672523792435341e-15,0.009197877975727482,0.006905431282856236,0.008114550804280692,0.009123300669993372


==> figures/adaptive/convergence_ADER_equispaced_linear_system2_order_9.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
0.25,5.659786550359591e-06,5.659786550484336e-06,5.659786550480608e-06,5.659786550359591e-06,0.0005365607465708828,0.00039649175957103065,0.0004651775624287049,0.0005367209008576797
0.125,6.078839110744788e-09,6.078839110744788e-09,6.078839110744788e-09,6.078839110744788e-09,0.0012517487191424672,0.0009237599317150722,0.0010720792720000775,0.0012434888671424623
0.0625,8.502511475556251e-12,8.502503121450136e-12,8.502511475556251e-12,8.502511475556251e-12,0.0026828815085796773,0.00198445198002446,0.0023230652314253216,0.0026909319485691544
0.03125,1.3937128128678008e-14,1.3937128128678008e-14,1.3937128128678008e-14,1.3937128128678008e-14,0.0055656086642661,0.0040765482114095775,0.004734420154283206,0.005567256552842861
0.015625,7.911556306605241e-17,7.911556306605241e-17,7.911556306605241e-17,7.911556306605241e-17,0.0112073868814228,0.008298940701435121,0.009695950618562555,0.01128055257286178


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_2.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,855364954411.5128,855364954411.5128,855364954411.5128,855364954411.5128,0.0012880174494327677,0.0012862299252925109,0.001301140205716365,0.0012731081985714679
3125000.0,371947269053.04236,371947269053.04236,371947269053.04236,371947269053.04236,0.0026216229257572973,0.0026582267671307947,0.00267340074567723,0.0026242201771362614
1562500.0,235349031842.30527,235349031842.30527,235349031842.30527,235349031842.30527,0.0053256444585401495,0.0054047884057009865,0.005476168045695106,0.0053333308399929336
781250.0,79189667480.24493,79189667480.24493,79189667480.24493,79189667480.24493,0.010789592545728996,0.010904535370001602,0.011015078147174789,0.010774573761445935
390625.0,18068593634.052364,18068593634.052364,18068593634.052364,18068593634.052364,0.021713937185787863,0.02198750767108452,0.02207823104254203,0.02166399762832693


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_3.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,276731018654.0614,406799399447.6279,276731018654.0613,276731018654.0614,0.002816573802868204,0.0023641688028666454,0.0028770359342784753,0.0028191766200221275
3125000.0,186602705081.0593,252818771428.3352,186602705081.05923,186602705081.0593,0.005810965399972961,0.004875719972873672,0.005970151232863178,0.005832034077175195
1562500.0,41959434453.69795,126545258267.82695,41959434453.69799,41959434453.69795,0.011845877997153106,0.00991526398285974,0.01206667529572899,0.011808338062879297
781250.0,5840169505.183667,22237851694.531403,5840169505.183667,5840169505.183667,0.023804183056927285,0.01999644551428251,0.024346497557001252,0.023787427028582896
390625.0,745913258.5108447,2948377191.069721,745913258.5108447,745913258.5108447,0.047876494414439155,0.04011385629980525,0.048668477857011436,0.04770567137124349


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_4.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,219047879958.84045,375290917784.9471,221311357508.7771,219047879958.84045,0.004881012689979148,0.0036839832414365704,0.004725563501436097,0.0048739427857383685
3125000.0,29004729805.546482,44875081749.38164,35325399834.81477,29004729805.546482,0.010064064334312986,0.0076298238957367304,0.009762250638575226,0.010107597688578869
1562500.0,1456566946.397387,1043790911.9434102,1910260514.1091547,1456566946.397387,0.020436152614170817,0.015513447737113372,0.01972798375855616,0.020438442900194784
781250.0,73921311.15584424,86734364.89674975,90576515.8777366,73921311.15584424,0.04121355021468064,0.031183000528419925,0.039839124671665824,0.041119502714302925
390625.0,4054187.4495515022,8815780.068255534,4588270.4772592895,4054187.4495515022,0.08260059592804672,0.06261332399964366,0.07992464101449255,0.08295512744267139


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_5.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,202872285071.51447,241290692424.1151,219828676678.30353,202872285071.51447,0.007466447498570362,0.005265773728564714,0.006815560590018452,0.007444292347167252
3125000.0,19599806031.80902,49360319673.74538,23607896693.962242,19599806031.80902,0.015345939724252926,0.01084412995432753,0.01400433538284103,0.015408194811440939
1562500.0,712299047.9893559,2223064540.0330977,824445371.1695747,712299047.9893559,0.03117981090035755,0.02210690931429521,0.028589109742980717,0.031184188985623355
781250.0,23086868.063101944,76038928.86867464,26120673.549088914,23086868.063101944,0.06294495312862897,0.04456124711453283,0.05777952980029762,0.06301719227132188
390625.0,730999.6764389228,2445198.139607036,821247.5260652528,730999.6764389228,0.12633334232835167,0.0892489099854304,0.11570073198568674,0.12672870484280535


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_6.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,35314703954.336334,49152607531.96368,23261617543.97116,35314703954.336334,0.010513466049971092,0.007136792912850589,0.009181984059978276,0.010532780129994665
3125000.0,527718157.6816319,386059081.7656573,783948389.1128029,527718157.6816319,0.021695191443099508,0.014675096064269642,0.018883428038596838,0.021658193414415498
1562500.0,6779051.754515362,14205581.539759383,10811779.936735982,6779051.754515362,0.04414560414297739,0.02977767581448591,0.03851324117152087,0.04417338394248093
781250.0,92236.55718087291,294712.48685139965,146761.87136194418,92236.55718087291,0.08875523484249632,0.06011210672856708,0.07679654062854492,0.08849382314302992
390625.0,1327.4496355847723,5101.1477073982305,2103.9767695332366,1327.4496355847723,0.17773409531406026,0.11990016438565883,0.15469671842895746,0.17888055714283838


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_7.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,17338864316.360428,13090002842.058846,37330175138.25727,17338864316.360428,0.014074234984291252,0.00918337599426325,0.011806521607151288,0.014056257939997263
3125000.0,198220407.46957684,694275374.8541025,510862912.56796813,198220407.46957684,0.02905449065708256,0.01888252288716363,0.024208524599920823,0.02900821882836421
1562500.0,1702719.513809508,8617248.855461726,4541800.452602293,1702719.513809508,0.05929625021381071,0.03849156598568827,0.049194748456855966,0.05926006445702764
781250.0,13736.738933518996,76565.31535781879,37111.720624442474,13736.738933518996,0.11944376292896257,0.07759839792873079,0.09956722775677918,0.11915513504271595
390625.0,108.6472062618168,622.0357835252859,294.5954703230254,108.6472062618168,0.2388284584282831,0.15561312927145213,0.19929672988509992,0.2390818978601601


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_8.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,1285342472.961359,4296737498.486586,1800595406.4917605,1285342472.961359,0.018278845879997657,0.011548154451364619,0.014615331758562075,0.01820203866574697
3125000.0,4323931.510468503,27122284.67238762,5484005.557252677,4323931.510468503,0.03750010019970692,0.023866085528529115,0.030145807528086672,0.037691222914353215
1562500.0,14602.051331195242,36133.5593659563,34666.76045112834,14602.051331195242,0.07646379395674947,0.04835908167193078,0.06120968762822616,0.07625622712907247
781250.0,51.94527464084409,98.86114420767352,164.11559784087194,51.94527464084409,0.15338619722855842,0.09744945428600268,0.12337755589999558,0.1537738905853725
390625.0,0.1999948992089753,0.7215976026967837,0.7042109323226647,0.1999948992089753,0.3089410260020356,0.19475175714303208,0.24731400828542455,0.3071057938629695


==> figures/adaptive/convergence_ADER_equispaced_threeBodies_order_9.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
6250000.0,840354353.442222,399013963.80943286,2102569405.5625603,840354353.442222,0.022751482843055525,0.014135527715698117,0.017613117281434824,0.022742517671265106
3125000.0,2080761.2073863137,5530886.406281213,9048331.486280957,2080761.2073863137,0.047183517300124676,0.029291061228598536,0.03647780077153584,0.04702425637161858
1562500.0,4385.052463736285,20429.49160618521,23689.428836341434,4385.052463736285,0.09564115914275005,0.05959275735720959,0.07452422241414232,0.09574098831425155
781250.0,8.81093377945302,46.91432867065888,50.96466178723438,8.81093377945302,0.19268893825667743,0.11947551854266618,0.14998745154298376,0.19341396355718773
390625.0,0.028839372161034153,0.10115934105028232,0.11071825965809826,0.028839372161034153,0.38597393757455783,0.24121765285547422,0.29974214613737005,0.3896188671372199


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_2.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,0.13158919342236966,0.13158919342236966,0.13158919342236966,0.13158919342236966,6.501335895674337e-05,6.036268871435563e-05,6.216724202864238e-05,6.474456362858681e-05
0.5,0.027180946005624814,0.027180946005624814,0.027180946005624814,0.027180946005624814,0.00014853776677108336,0.0001386898998574387,0.00014107876342833543,0.00014760159200003338
0.25,0.006467785843596975,0.006467785843596975,0.006467785843596975,0.006467785843596975,0.00031644080957630646,0.00029594497199910357,0.0003002257764268766,0.0003162205260055739
0.125,0.0016039076761896092,0.0016039076761896092,0.0016039076761896092,0.0016039076761896092,0.0006537294581441009,0.0006093231668575235,0.0006191036258574709,0.000652520108853683
0.0625,0.00040136954837844974,0.00040136954837844974,0.00040136954837844974,0.00040136954837844974,0.001326752542145966,0.0012456036155698322,0.0012649648668593728,0.0013363862474278514


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_3.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,0.0231474591191321,0.02450174244817756,0.0231474591191321,0.0231474591191321,0.00014119972907127316,0.00011302613022895198,0.00014215387918562294,0.00014081087689971484
0.5,0.004136652061163133,0.003886651635959208,0.004136652061163133,0.004136652061163133,0.00032849258213744697,0.00026195576142760854,0.00032792616700005184,0.00032630567771099907
0.25,0.00055429790221684,0.0005164321055389994,0.00055429790221684,0.00055429790221684,0.0006996016895697852,0.000560584154283528,0.0007000429917160155,0.0006955554012861934
0.125,6.996929635557113e-05,6.5438117088466e-05,6.996929635557113e-05,6.996929635557113e-05,0.0014376874758558447,0.001150018284286489,0.001444043260999024,0.0014308966107138465
0.0625,8.74235128130398e-06,8.208239465127405e-06,8.74235128130398e-06,8.74235128130398e-06,0.00291627106283808,0.0023420830571142556,0.002922265161406748,0.0029060654114540997


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_4.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,0.006325793531934647,0.005637269747427978,0.006601354755062926,0.006325793531934647,0.0002446481314296502,0.0001785368820003766,0.00023437120142833528,0.00024400414056643577
0.5,0.0003233269183500565,0.00024302514729938502,0.00033348011730027375,0.0003233269183500565,0.0005645983775674333,0.00041397897514148754,0.0005412143088552901,0.0005657520302858236
0.25,2.0182006159249577e-05,1.4803034318115461e-05,2.0570743724941924e-05,2.0182006159249577e-05,0.0012138994061388075,0.0008814563728602869,0.001153861319571401,0.0012047714504276102
0.125,1.3070159626551218e-06,9.615797069569045e-07,1.3200623745282273e-06,1.3070159626551218e-06,0.00248065023998996,0.0018230709712869222,0.0023827425042899056,0.0024806898599906294
0.0625,8.364537654276887e-08,6.173114090967309e-08,8.4064199927055e-08,8.364537654276887e-08,0.005049191945706427,0.003700526905740844,0.004864419660007115,0.005070474565686059


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_5.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,0.0009103273046399234,0.001392105941409082,0.0010977407652244245,0.0009103273046399234,0.0003746515668566905,0.00025632791414058635,0.00034131141086150564,0.00037431364186133056
0.5,3.7104112463154806e-05,4.14129995686584e-05,3.875148903729712e-05,3.7104112463154806e-05,0.0008649917728575279,0.0005973649789978351,0.0007921846297145489,0.0008716494868588468
0.25,1.167186920627036e-06,1.263456738053565e-06,1.1804705677015364e-06,1.167186920627036e-06,0.0018608704600025833,0.0012823506464233754,0.0016818053851415504,0.0018628874761385044
0.125,3.584125543583115e-08,3.891396299377237e-08,3.580419671075421e-08,3.584125543583115e-08,0.0038264645214076153,0.002652555695697499,0.0035165728599947346,0.0038574941742990634
0.0625,1.10591597009535e-09,1.2070781121021298e-09,1.098610856722226e-09,1.10591597009535e-09,0.007841923702820037,0.005363560228579444,0.007092755939977775,0.007804538557206148


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_6.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,0.00012802424625988384,0.00018563859823025335,0.00012868752580308163,0.00012802424625988384,0.0005314769802872824,0.00035147012514270115,0.00046113971799994553,0.000532872062001843
0.5,1.785525612453295e-06,1.3907499877530513e-06,1.7698630864190646e-06,1.785525612453295e-06,0.0012467470879990808,0.0008160940205707447,0.0010612677185667314,0.0012306444567158387
0.25,3.146026772606414e-08,1.6711578142412535e-08,3.014359251804406e-08,3.146026772606414e-08,0.002627146424264148,0.00174373285600242,0.0022812927399978172,0.002643824437130076
0.125,5.272435553212075e-10,2.5776630005086736e-10,4.956525446625686e-10,5.272435553212075e-10,0.00548020058714818,0.003615693171429614,0.004741299669985892,0.005487569738595215
0.0625,8.514539656644365e-12,4.114154594101724e-12,7.93010768752673e-12,8.514539656644365e-12,0.011171119054280488,0.007348608275746561,0.009543480274275809,0.011145774864271516


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_7.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,1.9009559360157938e-05,5.1855471462392764e-05,2.4714515851660203e-05,1.9009559360157938e-05,0.0007243940510026212,0.00046017436399623483,0.0005971453602916361,0.0007192538517161405
0.5,1.6569121821513522e-07,3.188588812500481e-07,1.659490855834601e-07,1.6569121821513522e-07,0.0016751484541413706,0.0010623222164285835,0.0013751298331439363,0.0016600210701435572
0.25,1.2278692948761645e-09,2.286017182603085e-09,1.175555418448282e-09,1.2278692948761645e-09,0.0035764550056982054,0.002285863112857831,0.002959835764236881,0.003575841498594465
0.125,9.234650437157828e-12,1.7207412519399095e-11,8.761531755915835e-12,9.234650437157828e-12,0.007368305737202588,0.004703591059951578,0.006077900461428466,0.0073194269986041555
0.0625,7.084161668991272e-14,1.3229075535691642e-13,6.704807538517093e-14,7.084161668991272e-14,0.014901057585708,0.009556848611453981,0.012356735501442537,0.014918655371438943


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_8.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,1.4277991157305183e-06,4.925548945469367e-06,2.3579754778844477e-06,1.4277991157305183e-06,0.0009239926625700069,0.0005812656425737909,0.000748443215280921,0.0009246060014265823
0.5,6.699174285182736e-09,1.1757756309902044e-08,8.133059064754901e-09,6.699174285182736e-09,0.0021532503257289397,0.0013469928140007793,0.001714641359142011,0.002157872482847389
0.25,3.088742271474461e-11,3.979197700398004e-11,3.230205998229207e-11,3.088742271474461e-11,0.004619230672875087,0.0029085284599984465,0.003706046144236877,0.004654166920019113
0.125,1.282039054474871e-13,1.518377114773084e-13,1.275168961266971e-13,1.282039054474871e-13,0.009633427081405119,0.005966403174263958,0.0075858010914193336,0.009571683780024095
0.0625,5.291905839619813e-16,5.761114097444394e-16,4.965292269692528e-16,5.291905839619813e-16,0.019319567368511342,0.01212598093282265,0.015577588447153434,0.019449621764277773


==> figures/adaptive/convergence_ADER_equispaced_vibratingDamped_order_9.csv <==
dt,error ADER_equispaced,error ADER_L2_equispaced,error ADER_u_equispaced,error ClassicalADER_equispaced,time ADER_equispaced,time ADER_L2_equispaced,time ADER_u_equispaced,time ClassicalADER_equispaced
1.0,2.279079822970021e-07,1.3818624253352614e-06,3.2033121659630646e-07,2.279079822970021e-07,0.0011654174148570747,0.0007200761461447525,0.0008995742361398049,0.0011566459515701612
0.5,4.241797589716142e-10,1.960941178727409e-09,3.8154935795676926e-10,4.241797589716142e-10,0.002693907041393686,0.0016596803775672535,0.0020877848099917174,0.0026874701642788878
0.25,7.579286195074237e-13,3.449569485498324e-12,6.230173309499794e-13,7.579286195074237e-13,0.005811360720004553,0.003563265301386959,0.004466342247136968,0.005810967757154555
0.125,1.4487197871855686e-15,6.455943210774842e-15,1.1100350097424707e-15,1.4487197871855686e-15,0.011984515667136294,0.007338792794284278,0.009226272647127708,0.01194481659570426
0.0625,1.0751634492584067e-16,8.38791383352479e-17,1.0064223101086039e-16,1.0751634492584067e-16,0.024156035214712445,0.014801835020002077,0.01878445678573501,0.02430869992843197


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_2.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,0.5052567830540851,0.5052567830540851,0.5052567830540851,0.5052567830540851,0.004197576859982551,0.004170663481449343,0.004198074748585766,0.004172580400024474
1.25,0.15847889402267976,0.15847889402267976,0.15847889402267976,0.15847889402267976,0.008911603199979124,0.008914802344328824,0.009002781582863204,0.008915329989977181
0.625,0.04288545994731858,0.04288545994731858,0.04288545994731858,0.04288545994731858,0.018462713421426347,0.018448661555739817,0.018597374821443476,0.01842088790714375
0.3125,0.011027606703969095,0.011027606703969082,0.011027606703969095,0.011027606703969095,0.03740240475703364,0.037511181071542006,0.03775339191446879,0.037492293071617104
0.15625,0.0027871531231081514,0.0027871531231081514,0.0027871531231081514,0.0027871531231081514,0.07558353735657874,0.07558695227115615,0.07587407331406472,0.0754709742146328


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_3.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,0.04340854175484217,0.04340854175484217,0.04340854175484217,0.0540881663448978,0.006991959764314483,0.00695406804283266,0.007004268879993885,0.0091833011457181
1.25,0.005909899725810984,0.005909899725810984,0.005909899725810984,0.007696908045304327,0.014923547505708745,0.0149613851628549,0.01497326906566741,0.019685976528583393
0.625,0.0007558798246286962,0.0007558798246286962,0.0007558798246286962,0.0010083660432989624,0.030892238828112435,0.03083550268534704,0.031094024014393134,0.040615630171461296
0.3125,9.497335267069504e-05,9.497335267069504e-05,9.497335267069504e-05,0.00012841602501958643,0.062489884071484474,0.0627058962285186,0.06276302970010354,0.08264750261462593
0.15625,1.1881620283372073e-05,1.1881620283372073e-05,1.1881620283372073e-05,1.6182432633294588e-05,0.12622384402846884,0.1269893664999732,0.12718053715673575,0.16642781702872264


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_4.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,0.0053189990115729965,0.004099360515208389,0.005318999011572713,0.0054501302607467906,0.013124079465654045,0.012091769712881483,0.01330321807861245,0.016485639752874183
1.25,0.0003892530473453974,0.0002884999662163987,0.0003892530473453974,0.0003942294623870094,0.02812285855699364,0.025859002971472884,0.028365604800222044,0.03541978554317861
0.625,2.595238420771614e-05,1.8782635845139698e-05,2.595238420771614e-05,2.6113436560123547e-05,0.05823712062888912,0.053532712443016606,0.05858789718580998,0.07299108058567591
0.3125,1.6687767365682356e-06,1.1921757820944247e-06,1.6687767365682356e-06,1.6738065647501413e-06,0.11762352421397478,0.10847155051409832,0.11919980501406825,0.14825195499995192
0.15625,1.0568210482062979e-07,7.499089822982612e-08,1.0568210482062979e-07,1.058384810685461e-07,0.23846476328617427,0.21830579585678475,0.2397797191390834,0.299343783427113


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_5.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,0.0006798604810078381,0.0002630153111245387,0.0006798604810078381,0.0006949572630610742,0.017038452602885498,0.015941067544273598,0.017179604312883123,0.026228037657191245
1.25,2.8346308854551132e-05,9.294107801148255e-06,2.8346308854551132e-05,2.6261126166162764e-05,0.03665541917123067,0.03431475967123073,0.03672914678567655,0.055788747814118064
0.625,9.98574749289109e-07,3.048176899888258e-07,9.98574749289109e-07,8.928610113952461e-07,0.07519218448578613,0.070763997785772,0.0758227302002654,0.11547990680015315
0.3125,3.289485312063488e-08,9.733984767609468e-09,3.289485312063488e-08,2.9025880755226864e-08,0.15351772188587345,0.14394664267144566,0.1544098188000914,0.2348991588618706
0.15625,1.0534192742493334e-09,3.073239915114674e-10,1.0534192742493334e-09,9.245264022537861e-10,0.3098200951416012,0.2903518590049186,0.31113926957186777,0.4717249431476895


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_6.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,4.296599029747593e-05,1.4879607648013034e-05,6.051198189467549e-05,4.235692690627864e-05,0.026495763742838917,0.02327300457171597,0.025496574799970924,0.03756833318558555
1.25,7.785172177570461e-07,3.795081113895033e-07,1.215740418582751e-06,7.754740378157128e-07,0.05676331812844312,0.04987463375707323,0.05464617462857859,0.0804488606283225
0.625,1.2933623838343199e-08,6.945651409268565e-09,2.0772172150582233e-08,1.2921976993990947e-08,0.117115415142741,0.10270590690010327,0.11283859337147858,0.16597908174278148
0.3125,2.0779545472176153e-10,1.1536676430225499e-10,3.3606628546971043e-10,2.077640154568076e-10,0.23786332471146515,0.20854494386003353,0.22858042871562897,0.33560531871210386
0.15625,3.2841710538128344e-12,1.8602214259741634e-12,5.31427257287876e-12,3.2821860170067343e-12,0.4786971885706797,0.41961306757210487,0.46137648471423226,0.6796281669999839


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_7.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,3.0676268524857595e-06,3.96883218295242e-06,6.342517159715446e-06,2.910763669087756e-06,0.031419777114102286,0.028362045700071448,0.030517240085880203,0.05128474818567546
1.25,2.6931254313578082e-08,4.502186380894184e-08,6.850690069027486e-08,2.6630968416343036e-08,0.06763812197147802,0.0606338227859981,0.06563024952858022,0.10976200381431098
0.625,2.2324279677647833e-10,4.049732136394902e-10,6.045381056759622e-10,2.2318594014296428e-10,0.1393903825716864,0.12486179525731132,0.1351089060281603,0.22715366799924855
0.3125,1.789538779877794e-12,3.3639279076708846e-12,4.957346956956824e-12,1.7917624994627137e-12,0.2842536171436742,0.25409599614587414,0.27595376185906517,0.45993185885475085
0.15625,2.885075674952663e-14,4.3431543493069245e-14,4.212498548530519e-14,2.794181076236009e-14,0.5712223209972892,0.5119342144295972,0.5542308378582155,0.9305012875702232


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_8.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,1.4983247453308248e-07,3.309862451183553e-07,4.3521882272828006e-07,1.5011279703569642e-07,0.04440455257135909,0.03770163535664323,0.04111534159975626,0.06699325507174113
1.25,6.825697424742211e-10,1.918384321125879e-09,2.5706007044524746e-09,6.826352401945438e-10,0.09458993268573457,0.0812203372712247,0.08818669924304622,0.14329984451427924
0.625,2.8325972410348714e-12,8.755177421762321e-12,1.1691071547211767e-11,2.8331416482640903e-12,0.19626193422840776,0.16723810179994741,0.18138647598555377,0.2969033415741121
0.3125,2.7992003518939977e-14,4.610309430994538e-14,4.8609748914110316e-14,2.7944357901470213e-14,0.398054499860986,0.34032359114540406,0.37168269757239614,0.6043457408564531
0.15625,2.8057664023064226e-14,2.823278535528162e-14,2.8057465684957364e-14,2.8113848899952092e-14,0.8023052161443047,0.684580676717035,0.7442519687132777,1.2167913985738


==> figures/adaptive/convergence_ADER_gaussLegendre_C5_order_9.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
2.5,9.833713236149416e-09,3.2069343975270256e-08,4.238385532283016e-08,9.834438538108171e-09,0.05078292950014916,0.044058270685491153,0.047604566600057296,0.08527570934280189
1.25,2.3149880370664635e-11,9.099382351653988e-11,1.2887004889929418e-10,2.2845671013645562e-11,0.10820098487144736,0.09405083854300236,0.10123793371416727,0.1828155468427992
0.625,4.9790558615223774e-14,2.174746498808491e-13,2.9091770460303486e-13,5.15934847258139e-14,0.22413562771232268,0.19588616499718878,0.21006620885496627,0.37773814700319364
0.3125,2.8025661663744126e-14,2.867619843244129e-14,2.797031938723566e-14,2.96405817037832e-14,0.45645644328656737,0.39450899342357715,0.4272397970011558,0.769001508283379
0.15625,2.8232770947108375e-14,2.8232770947108375e-14,2.8232770947108375e-14,2.827394260004947e-14,0.9152853330015205,0.7993932687136943,0.8572361358549513,1.547599225142871


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_2.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,0.21126288532931803,0.21126288532931803,0.21126288532931803,0.21126288532931803,5.298386167144469e-05,5.1214333128362855e-05,5.470666377150337e-05,5.3310970514368295e-05
0.125,0.026392679148831547,0.026392679148831547,0.026392679148831547,0.026392679148831547,0.00012174192008574858,0.00011551677972862048,0.00012279589042851253,0.00012048213614283929
0.0625,0.0047383550046807815,0.004738355004680777,0.0047383550046807815,0.0047383550046807815,0.00025626379799983365,0.00024479750942867085,0.00026292390871302424,0.0002565877905726666
0.03125,0.0010143245879781302,0.0010143245879781302,0.0010143245879781302,0.0010143245879781302,0.0005291853944290779,0.000504669353857545,0.0005392527668580962,0.0005234285562858401
0.015625,0.0002354778904349253,0.0002354778904349253,0.0002354778904349253,0.0002354778904349253,0.0010652161918572216,0.0010204295167152721,0.0010953035640008499,0.0010671852811439228


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_3.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,0.06138260969280309,0.06138260969280308,0.06138260969280309,0.06138260969280308,8.113066248562452e-05,8.347638082840214e-05,8.821071625716286e-05,9.256747562872728e-05
0.125,0.00472476234523411,0.00472476234523411,0.00472476234523411,0.004724762345234068,0.00018609774014299285,0.00019333735322860386,0.00020233517399901755,0.000213104778572285
0.0625,0.00044362069476211127,0.00044362069476211127,0.00044362069476211127,0.0004436206947620973,0.0003968600838571936,0.0004121409447138181,0.00042885514014363125,0.00045541461814199073
0.03125,4.776316281843761e-05,4.776316281843761e-05,4.776316281843761e-05,4.7763162818374685e-05,0.000812560280857724,0.0008473921132868522,0.000881998337283481,0.0009340913819978595
0.015625,5.538421754651688e-06,5.538421754651688e-06,5.538421754651688e-06,5.538421754651262e-06,0.001660378598427217,0.0017240824875698307,0.0018011569621438476,0.0019026213097146996


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_4.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,0.02087756447731237,0.020877564477312434,0.02087756447731237,0.02087756447731232,0.0001260338032286589,0.00012688598852858248,0.0001356312170570683,0.00014110982085715346
0.125,0.0007358152185020346,0.0007358152185020346,0.0007358152185020346,0.0007358152185020241,0.0002880717485719028,0.00029286768357061584,0.0003127573655718671,0.0003310033332849603
0.0625,3.373476524241364e-05,3.373476524241364e-05,3.373476524241364e-05,3.373476524241652e-05,0.0006175796901401814,0.0006281574085701973,0.0006668723111423398,0.0007014980305726306
0.03125,1.8025253750893534e-06,1.8025253750893534e-06,1.8025253750893534e-06,1.802525375071796e-06,0.0012738178227134215,0.0012907492238570868,0.0013701421831439284,0.001434267009857909
0.015625,1.0417008220927292e-07,1.0417008220927292e-07,1.0417008220927292e-07,1.0417008220833195e-07,0.0025694981714228303,0.0026029848242823,0.0027945415199896423,0.0029434892614205767


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_5.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,0.005227562883407285,0.005227562883407349,0.005227562883407285,0.005227562883407356,0.0001585623098857468,0.00016482961490006085,0.0001741981426286137,0.00020033223015707336
0.125,9.331710043192166e-05,9.331710043192573e-05,9.331710043192573e-05,9.331710043192858e-05,0.000365619106430261,0.0003830096282836166,0.00040146214942797086,0.0004638059194289131
0.0625,2.126383725920362e-06,2.126383725920362e-06,2.126383725920362e-06,2.1263837259478077e-06,0.0007866408302849907,0.0008108916181434844,0.0008497741007137977,0.0009909331568560447
0.03125,5.657603210338882e-08,5.657603210338882e-08,5.657603210338882e-08,5.657603209431093e-08,0.0016042317254281702,0.0016762069699990598,0.0017652530292845247,0.002050043110003961
0.015625,1.6312615877647943e-09,1.6312615877647943e-09,1.6312615877647943e-09,1.631261584722548e-09,0.003279865312849454,0.0034348224714215447,0.00360603129712607,0.004196594081419919


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_6.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,0.001154945405783584,0.001154945405783584,0.001154945405783584,0.0011549454057835822,0.00021821732371401077,0.00021822971028554353,0.00023156833928598123,0.0002691168878580876
0.125,1.0127253838754146e-05,1.0127253838754146e-05,1.0127253838754146e-05,1.012725383873329e-05,0.0005046592967139857,0.000504376736285589,0.0005353443104291468,0.0006245703431424252
0.0625,1.1465493155513752e-07,1.1465493155513752e-07,1.1465493155513752e-07,1.1465493155513752e-07,0.0010704411504287106,0.0010868986610013444,0.0011495544485722869,0.0013309027791422391
0.03125,1.5204290747386562e-09,1.5204290747386562e-09,1.5204290747386562e-09,1.520429016269481e-09,0.002215758589986113,0.002230016985714818,0.0023721406614432843,0.0027550098414212696
0.015625,2.1883603290222556e-11,2.1883603290222556e-11,2.1883603290222556e-11,2.1883603290222556e-11,0.004540009620000741,0.004532732261400919,0.004849686387138458,0.00561836083855139


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_7.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,0.00022026022139002408,0.00022026022139002408,0.00022026022139002408,0.00022026022139007802,0.00025642342228612895,0.00025841915657136787,0.00027396274971189477,0.00034513916342880944
0.125,9.587576034824487e-07,9.587576034824487e-07,9.587576034824487e-07,9.587576034824487e-07,0.0005877488512872203,0.0006022432057143306,0.0006351102769986027,0.0008074429710011047
0.0625,5.401667726494205e-09,5.401667726494205e-09,5.401667726494205e-09,5.401667715949824e-09,0.0012656616688556303,0.001291596689571244,0.0013594607298572166,0.0017312841334288739
0.03125,3.5726552447393115e-11,3.5726552447393115e-11,3.5726552447393115e-11,3.5726552447393115e-11,0.0026185922242750945,0.002685123694276886,0.002812405598566069,0.0035678375200015057
0.015625,2.568081414916601e-13,2.568081414916601e-13,2.568081414916601e-13,2.5676672069751506e-13,0.005296182964281928,0.0054523424042937614,0.005700296395713979,0.007266602927161979


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_8.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,3.727249611218498e-05,3.727249611218498e-05,3.727249611218498e-05,3.727249611223333e-05,0.00033033771757098814,0.0003236041831426389,0.00034241753171331116,0.00043576831528376454
0.125,8.052855754385144e-08,8.052855754385144e-08,8.052855754385144e-08,8.052855752241858e-08,0.0007644228185714122,0.0007498542011401566,0.0007982254937139389,0.0010104531354289585
0.0625,2.2598297712667166e-10,2.2598297712667166e-10,2.2598297712667166e-10,2.259829116085646e-10,0.0016316248799973566,0.001604417624711849,0.00170162942128705,0.0021670022485756947
0.03125,7.458936265904524e-13,7.458936265904524e-13,7.458936265904524e-13,7.458467756304632e-13,0.003377867085707424,0.003324286442854957,0.0035080887600114304,0.004497853974275391
0.015625,2.670685525930862e-15,2.670685525930862e-15,2.670685525930862e-15,2.671935955054162e-15,0.006835174757174433,0.006729569102847434,0.007179863645724254,0.00908811287286101


==> figures/adaptive/convergence_ADER_gaussLegendre_linear_system2_order_9.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
0.25,5.659786550359591e-06,5.659786550478733e-06,5.659786550359591e-06,5.659786550473129e-06,0.0003716943359998237,0.0003726642308569613,0.00039250441457053443,0.0005332493898552327
0.125,6.07883918767949e-09,6.07883918767949e-09,6.07883918767949e-09,6.0788391383365096e-09,0.0008665608799991398,0.0008674754250013004,0.0009180961874288706,0.0012378977200018459
0.0625,8.502511475556251e-12,8.502511475556251e-12,8.502511475556251e-12,8.502498402361576e-12,0.0018392602712878476,0.001858230850286158,0.001953886778427529,0.0026530470799791925
0.03125,1.3962969324247229e-14,1.3962969324247229e-14,1.3962969324247229e-14,1.3962969324247229e-14,0.0038210590842936653,0.0038545080685850864,0.004062869822872537,0.0055058108442608495
0.015625,7.781158180288698e-17,7.781158180288698e-17,7.781158180288698e-17,8.603948642186585e-17,0.007740042122843858,0.00773824222141619,0.008152595698577767,0.01108756238429383


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_2.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,506786802572.7861,506786802572.7861,506786802572.7861,506786802572.7861,0.0015295552130015233,0.0015039692738542468,0.0015451916058560268,0.0015235699542847994
3125000.0,276928102616.4925,276928102616.4923,276928102616.4925,276928102616.4925,0.00314498273000936,0.0031409310656766005,0.003210719075723318,0.003144648361423086
1562500.0,171651160533.22495,171651160533.22495,171651160533.22495,171651160533.22495,0.006406389425724877,0.006348929702840646,0.006524591228621181,0.006422631157162998
781250.0,47279295393.016106,47279295393.01669,47279295393.016106,47279295393.016106,0.012903998917151643,0.012770999734223422,0.013103370392844746,0.01288994395429784
390625.0,10694395740.040842,10694395740.040842,10694395740.040842,10694395740.040842,0.025880822786088435,0.02569694709984885,0.026239452742655496,0.02589340071405916


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_3.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,334551691301.7714,334551691301.861,334551691301.7714,267064060599.98364,0.0025458678642878243,0.0025700070528130578,0.0026169948113965802,0.003068569745727083
3125000.0,103667828090.93523,103667828090.9349,103667828090.93523,176196329126.98544,0.005262267528596568,0.0053483538985892665,0.005414761864293334,0.006304333949977133
1562500.0,3614568185.959458,3614568185.959458,3614568185.959458,40732857366.50593,0.010653641009994316,0.0108276507042839,0.010972259002862432,0.012785265228553075
781250.0,130816096.06907135,130816096.06907135,130816096.06907135,5794289953.795096,0.021426749285559966,0.021772655457191703,0.022144374942581636,0.025846863385647467
390625.0,14549528.654029138,14549528.654029138,14549528.654029138,744559263.5597091,0.04327254672867379,0.043937399014248514,0.044585611499912504,0.05240446519996372


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_4.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,198147303288.42743,218607149261.4174,198147303288.4282,204497233779.03687,0.004362689214280441,0.004149148618598701,0.004458902327189987,0.0051463691128550895
3125000.0,18368703497.979916,25993420426.429794,18368703497.979916,21417644485.90411,0.008922609967204542,0.008551733371423325,0.009116443687131062,0.010592399438568724
1562500.0,975850798.5600972,1233935406.884639,975850798.5600972,1156037234.223725,0.01815776548003279,0.01735353078859459,0.01863390614139332,0.02151206618561576
781250.0,58208794.23916027,59528028.09284495,58208794.23916027,64723677.69721178,0.036676343600057795,0.03518092571445907,0.03763255242832071,0.043247854528142074
390625.0,3586083.0819042837,3132142.4641602817,3586083.0819042837,3796674.445476988,0.07340814944244423,0.07036454738595889,0.07519904498580478,0.08636588850017038


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_5.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,174592983861.6631,141050917728.93973,174592983861.66174,203529490268.7872,0.005603280082868878,0.005417071718568748,0.00574350205859186,0.007644060927123064
3125000.0,16175201475.463768,7247785901.198082,16175201475.463768,19620563275.522736,0.011549029505695215,0.011258965585730038,0.01185431108857821,0.01578217023428546
1562500.0,695655499.8910866,246653457.27486625,695655499.8910868,712690788.6957014,0.023428308628250048,0.02293585719973115,0.023997893499784238,0.03219602674279096
781250.0,23911054.782179423,7898634.21353869,23911054.782179423,23091063.58353943,0.0471888083002081,0.04616986440004049,0.04839152558561182,0.06506607104259145
390625.0,769805.041713668,249028.2679294527,769805.041713668,731050.3842882056,0.09480648951451129,0.09273179682848942,0.09752928062849345,0.13005730058544682


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_6.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,34415546932.59997,2245147496.3612704,42744206084.15896,34562994692.294525,0.008185283074271866,0.007513003752870386,0.008072136114330664,0.010720874401449693
3125000.0,534800766.9149332,134205346.17456906,885085277.6230007,516314233.26291054,0.016800498295737532,0.015548782064309178,0.016746914440009277,0.022159696757236298
1562500.0,6678089.7567905355,2789928.465489859,12224181.279128043,6682802.667299479,0.034288467742486055,0.03155942082833332,0.03399063714293464,0.045020110042865526
781250.0,90870.85993950031,41939.955490346736,162000.5649652827,91491.78404825294,0.06886747538581924,0.06345894790034176,0.0680237499712218,0.0904861921997508
390625.0,1314.6772420508864,610.4388886141616,2238.280792975512,1321.2326926490955,0.1380424423286708,0.12763979557140764,0.13710831275717023,0.18264513952848832


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_7.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,17053708720.2737,6254604359.187184,10344275219.34163,17536767182.4771,0.00969710228284904,0.009106904451411019,0.009657649017130357,0.01426285856141476
3125000.0,211650194.01920193,230371008.59249103,333723514.3222386,198037512.26787964,0.019999615042719857,0.01887737011859177,0.019973653228537714,0.02959372355689993
1562500.0,1715307.3757914684,2774150.9575864095,4069366.5140635846,1702525.670382901,0.04082438788609579,0.03816738198594456,0.04056611618580064,0.06011304254331792
781250.0,13398.434385551851,24500.26483991003,36186.65957233321,13736.688130632081,0.08206912920016163,0.07715873744288859,0.08151157748507103,0.12086190694327732
390625.0,104.97138621276706,198.54247730032742,293.59687912998595,108.65179693612042,0.16437919565713463,0.15415762890001394,0.16343484065707473,0.24275986628448923


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_8.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,1295090644.4549842,3063689590.2591047,818660094.3821348,1271312508.515596,0.013026245322835165,0.011700065480004662,0.012523196725690338,0.018302765150001506
3125000.0,4219660.066746851,10982947.774901992,3942175.694068528,4294427.759798462,0.026784223856728722,0.024172975571335492,0.025871441242634317,0.03800151382872302
1562500.0,14584.241640773627,13633.7834103067,12918.416642887054,14557.106063744923,0.054428495857532004,0.04915754778568433,0.05250698238565487,0.0771101804572806
781250.0,52.03603319193838,56.305621983222814,113.10903759276955,51.86659402604421,0.1097750011856468,0.09888379708551967,0.10610412118528204,0.15565267905725966
390625.0,0.2020989571844533,0.362045435470077,0.6004166691741397,0.1984639511643934,0.22105091814176245,0.19926860828958784,0.21203847542970575,0.3115573191420741


==> figures/adaptive/convergence_ADER_gaussLegendre_threeBodies_order_9.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
6250000.0,894439448.9975711,834992759.1374042,250438570.56417465,838652797.9758139,0.014818307045685028,0.013508553120024901,0.014353850894279147,0.02305240522858055
3125000.0,2018672.6254608172,5464159.349013902,6193254.661772204,2080699.2419119696,0.0305492263432825,0.02795407594281382,0.029681198357554554,0.04758553904310767
1562500.0,4337.766292529877,15261.198210943694,21659.51352431517,4385.061363054603,0.062306656085794596,0.056909794256872766,0.06039648429993706,0.09664551911389155
781250.0,8.831170196757585,33.188431540699696,49.80397037924024,8.815944880192871,0.12523225605753915,0.11434167922873582,0.12153647877109637,0.19534894729981067
390625.0,0.025568484507311875,0.06132364509451141,0.11088858788460362,0.025067270690355116,0.2516321524266719,0.2299618090016468,0.24332018385549808,0.39173744457158527


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_2.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,0.13076686030425344,0.1413476235553215,0.1413476235553215,0.13076686030425344,7.946795571395862e-05,7.313209085737721e-05,7.615462265696675e-05,7.948780642847331e-05
0.5,0.027247452992059967,0.029702655310142326,0.029702655310142326,0.027247452992059967,0.00018223510805712848,0.0001659373294285615,0.00017549929717081665,0.00018247421755721526
0.25,0.006486290956399888,0.0070271482973574126,0.0070271482973574126,0.006486290956399888,0.0003911038065686755,0.0003562946351407196,0.00037254753485363576,0.0003875566017127962
0.125,0.001606526619037738,0.0017348804020293647,0.0017348804020293647,0.001606526619037738,0.0008025806031447636,0.0007305774721420935,0.0007747687640013672,0.0008057199465734551
0.0625,0.00040162064395236186,0.00043313290206382373,0.00043313290206382373,0.00040162064395236186,0.0016246711645736857,0.0014806579119987352,0.0015562416794273302,0.0016259189667159391


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_3.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,0.020330665010335838,0.020999891466886432,0.02099989146688641,0.021648009585380962,0.0001261242394429116,0.00012433777484277796,0.0001279503110141377,0.00015557748902896753
0.5,0.0037444525527064506,0.004031447531922642,0.004031447531922642,0.003919541614874166,0.0002901980088603783,0.00028704169228772766,0.00029390256643403387,0.00035800895243093175
0.25,0.000496852628031291,0.0005484246612746365,0.0005484246612746365,0.0005221083910500205,0.000617530468287961,0.0006096123091410846,0.0006280887870005764,0.0007656845317168128
0.125,6.241753222727707e-05,6.962101771839044e-05,6.962101771839044e-05,6.572105207028733e-05,0.0012798989514267306,0.0012561444117163774,0.0012942544131427506,0.0015812545801433902
0.0625,7.781994082773826e-06,8.721115289490928e-06,8.721115289490928e-06,8.201306256077124e-06,0.0025892176514441547,0.00256499956287111,0.0026432265785738956,0.0032185346200172453


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_4.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,0.006126439865150675,0.006465193522928448,0.006433546611892317,0.006247506445339581,0.0002163633029995253,0.00020319378871603736,0.00022169308556892377,0.0002580848674281567
0.5,0.0003116642564139521,0.0003361061448939033,0.00032785408119744626,0.000316961524530893,0.0005004146067159517,0.00046822420228688445,0.0005108744508574351,0.0005996805695737878
0.25,1.9573858961321013e-05,2.0956031958147033e-05,2.0333553686557262e-05,1.9802158535089578e-05,0.0010670001692903628,0.0010013338092851752,0.0010887626302844313,0.0012771624578578797
0.125,1.2647461094211793e-06,1.3568316061654551e-06,1.3122107182677247e-06,1.279009071582609e-06,0.0022077179613864116,0.002067476992857077,0.002248932614269766,0.0026443444485526667
0.0625,8.074648882236013e-08,8.68550871397447e-08,8.384429966202771e-08,8.1688815724983e-08,0.0044762403014465225,0.004204423164275275,0.0045813022528766725,0.00536993856855718


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_5.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,0.000853643905067403,0.0008214659782144405,0.0008770929863427267,0.0008895174266454128,0.000275089096427629,0.00026714206514173256,0.00028556297299759797,0.00038898231200125465
0.5,3.340327480154331e-05,3.869816167367865e-05,3.6227116044658695e-05,3.566878083524349e-05,0.000635195925143697,0.0006172191237170148,0.0006567702121413147,0.0009067349511419057
0.25,1.0379402622439993e-06,1.2467922675637386e-06,1.1458415051142118e-06,1.1152747112835549e-06,0.0013718647664292282,0.0013373945695722277,0.00142059494899669,0.0019275761132885236
0.125,3.17512708329599e-08,3.855851630931601e-08,3.529287460772212e-08,3.416883344054014e-08,0.0027928324800034587,0.002744489671417146,0.0029251491714135875,0.0040153759914600025
0.0625,9.784487332436291e-10,1.1927366807662896e-09,1.0908254742750854e-09,1.053294556721131e-09,0.005696158201421246,0.005571784024276505,0.005922889257115977,0.008104507552842343


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_6.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,0.00012385046668709086,0.00015932007231138842,0.00011238516977693194,0.00012612460852121467,0.0004080015494296926,0.00037436527014610225,0.0004062455474320034,0.0005457329314335116
0.5,1.7637344768028253e-06,2.3335909798948827e-06,1.550595538323171e-06,1.770399673808086e-06,0.0009437483395720066,0.0008684171077142569,0.0009497642687160156,0.0012740620788556823
0.25,3.0877424792493e-08,4.059907479596023e-08,2.820373582404636e-08,3.1089955627861264e-08,0.0020230589471300067,0.0018659546095732367,0.0020170101557284528,0.002720339391442914
0.125,5.1361227798784e-10,6.770825053614863e-10,4.793035316445988e-10,5.191983387057809e-10,0.00418138588142548,0.003866258162826333,0.004174802888550663,0.005650261647117856
0.0625,8.261380901928736e-12,1.0919156819083802e-11,7.78652504223751e-12,8.369225490874018e-12,0.00846486156573519,0.007815869354277052,0.008503698512878535,0.011433929901416246


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_7.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,1.886194387744558e-05,1.7999486664606724e-05,1.748893796247339e-05,1.8688299481481658e-05,0.0004809712234294109,0.00045028391657355577,0.00048533986171865503,0.0007299729098553403
0.5,1.5580049388862885e-07,1.89090588217102e-07,1.4625018251412208e-07,1.603593763835037e-07,0.0011146398841436686,0.0010531518401403447,0.001123089517425147,0.0017042396317161288
0.25,1.1376842146356205e-09,1.4315517056110964e-09,1.1109021870539681e-09,1.183719826575881e-09,0.002373243998590624,0.0022525325871330486,0.002408740898598418,0.003657541392874139
0.125,8.50606429942329e-12,1.0777246609713006e-11,8.529294096003192e-12,8.892798592927079e-12,0.0049348519642704305,0.004652152852837129,0.004974804391427564,0.007558873867133766
0.0625,6.507342888549034e-14,8.244165437763514e-14,6.620860313750187e-14,6.807156868545833e-14,0.010024656371450485,0.009378855404315151,0.010109987581464728,0.015403093658533179


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_8.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,1.3887173414877267e-06,2.6002512528712747e-06,1.1721057068046257e-06,1.4119834194480153e-06,0.0006519344001426361,0.0005868506685718395,0.0006330888025716247,0.0009438132371433312
0.5,6.603775924225756e-09,1.2194249949491144e-08,5.835526478380768e-09,6.652310743485299e-09,0.001524714409999433,0.0013640427147142225,0.001470978372713684,0.002195565407143606
0.25,3.0027688468546605e-11,5.3730537430418874e-11,2.8018971381878445e-11,3.048361527624457e-11,0.0032172660028611843,0.0029161812399979684,0.003138776044298928,0.004694847317108984
0.125,1.2374944042406042e-13,2.2004777377867167e-13,1.192154612230587e-13,1.2619179019050775e-13,0.006658047672889162,0.006008272505714558,0.006462825805709664,0.009705739835730389
0.0625,4.724383814820834e-16,9.169697929546022e-16,4.617082812211353e-16,5.774444485209786e-16,0.01352564444570037,0.012166558164275818,0.013157033394298715,0.01967465776143529


==> figures/adaptive/convergence_ADER_gaussLegendre_vibratingDamped_order_9.csv <==
dt,error ADER_gaussLegendre,error ADER_L2_gaussLegendre,error ADER_u_gaussLegendre,error ClassicalADER_gaussLegendre,time ADER_gaussLegendre,time ADER_L2_gaussLegendre,time ADER_u_gaussLegendre,time ClassicalADER_gaussLegendre
1.0,2.1546615982958862e-07,1.9675433103083647e-07,2.3914504082101466e-07,2.2473886812622274e-07,0.0007363932567178771,0.0006779514781436385,0.000724813813144075,0.0011842317087180814
0.5,3.89197068809021e-10,4.1064517192896406e-10,3.3500285635056574e-10,4.1309867394900447e-10,0.0017113009897148004,0.0015825944378572915,0.0016828606697194379,0.002759359669954782
0.25,6.978064825247673e-13,7.976363817528587e-13,5.887809492502284e-13,7.374395993320509e-13,0.003687141432871743,0.003376979798589933,0.0035923716743543215,0.005888458425740413
0.125,1.3860704157872546e-15,1.59706926660351e-15,1.0795525544648422e-15,1.41311226123976e-15,0.007612416008591286,0.0070177979899952855,0.007431148911439647,0.012187694779983887
0.0625,9.986178876257888e-17,1.0401675395742023e-16,9.986178876257888e-17,1.0061606456302942e-16,0.015395621315692552,0.014172652562847362,0.015098425189997735,0.02471450724302226


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_2.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,0.7751193827169759,0.7751193827169759,0.7751193827169759,0.7751193827169759,0.003079745051426081,0.003085065125674841,0.0030930556871628925,0.003070383141415992
1.25,0.25905458971468154,0.25905458971468154,0.25905458971468154,0.25905458971468154,0.006579748652875424,0.006618877701423896,0.006693705841420783,0.006581629045706775
0.625,0.07165629509509885,0.07165629509509885,0.07165629509509885,0.07165629509509885,0.01362760274712595,0.013698124835729167,0.013772323031444102,0.013612157412821293
0.3125,0.018556743760247307,0.018556743760247307,0.018556743760247307,0.018556743760247307,0.027626160128108625,0.027740034242742694,0.027985425242929653,0.0276024292283442
0.15625,0.004701675949499566,0.004701675949499566,0.004701675949499566,0.004701675949499566,0.055526716457305676,0.05593917687157435,0.056312902057002893,0.05582807421451435


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_3.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,0.05558598869816983,0.14416236210072667,0.05558598869816985,0.05558598869816983,0.008157103021450373,0.005938177122817641,0.008188060035650518,0.00809804073428885
1.25,0.007760318671134142,0.02311808036013953,0.007760318671134142,0.007760318671134142,0.017355582950008934,0.012717977120025483,0.017639049517165405,0.0173181386500281
0.625,0.001010641234727426,0.00316635892430995,0.001010641234727426,0.001010641234727426,0.03582755568516275,0.026312677428359164,0.036419284499632866,0.03572776472803006
0.3125,0.0001284952011605333,0.00041075235344823304,0.0001284952011605333,0.0001284952011605333,0.07287732137130142,0.05344380788550812,0.07374107489969382,0.07256112187127915
0.15625,1.618526842936939e-05,5.219981587195923e-05,1.618526842936939e-05,1.618526842936939e-05,0.14668913067164666,0.10774795481432063,0.14790083047181332,0.14625104908586112


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_4.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,0.007220212585033919,0.015608823881128117,0.007220212585033919,0.005439834180583714,0.012020644897170963,0.009941220041426797,0.012169088944273035,0.015574048774308593
1.25,0.0006129466182198363,0.0013607596421830665,0.0006129466182198363,0.00039406335896072535,0.025751493499722396,0.02114160671418566,0.026031156842613458,0.033026658743412034
0.625,4.402679434399319e-05,9.800977798292678e-05,4.402679434399319e-05,2.6111025036760708e-05,0.053282468157080334,0.043700388871781924,0.05362982881425914,0.06811070648525076
0.3125,2.9348901370590265e-06,6.530276957419294e-06,2.9348901370590265e-06,1.6737706922081134e-06,0.10792217934296267,0.08928018808551964,0.10883137008557761,0.13854053430009766
0.15625,1.8916078548593422e-07,4.2063965411118816e-07,1.8916078548593422e-07,1.0583792302391404e-07,0.21835189542616718,0.17959725178537025,0.22057946885511878,0.28005650985661695


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_5.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,0.0007222504267063144,0.0021304566152834646,0.0013693285460478458,0.0006950057162662622,0.02062463092838048,0.015199783667132058,0.019463031001443077,0.025016434185714125
1.25,2.6706839097709855e-05,9.167384132631909e-05,5.770002295421918e-05,2.6261328258772918e-05,0.04380376508592495,0.032304540871077085,0.04154173415694718,0.05349032245721901
0.625,8.991296066044437e-07,3.2810880268499296e-06,2.044972950315425e-06,8.928615226478677e-07,0.09090070761449169,0.0666268700288908,0.08646143827125863,0.11060112695704448
0.3125,2.9114908048186027e-08,1.08974489354702e-07,6.756082066651607e-08,2.9025883434295336e-08,0.1841613343145582,0.1356252179002955,0.17406355837093931,0.2247602480014653
0.15625,9.258169753281738e-10,3.5044899105268363e-09,2.1665755485962075e-09,9.245269130977546e-10,0.37104680885801955,0.272506135283038,0.35323033071680193,0.45197474814111566


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_6.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,5.096730717978344e-05,0.0001741951092307673,0.00017899867238590356,4.2356967429254e-05,0.025574092342659633,0.020104612042736593,0.024557879542823815,0.037380108957170574
1.25,8.364943221129923e-07,3.710076813215117e-06,3.6973967348558037e-06,7.754739484324436e-07,0.056566523900047676,0.04305065994267352,0.05267887002867481,0.0789652821281509
0.625,1.3539701630523615e-08,6.558633690971708e-08,6.38760909623769e-08,1.2921977597623544e-08,0.11617823079993417,0.08840290780021211,0.1086332093575038,0.16305455907110758
0.3125,2.1662046565327605e-10,1.0812705089406454e-09,1.038241240880558e-09,2.0776062084720907e-10,0.23601134913873725,0.18045470522858004,0.22095871800099434,0.3310832734298726
0.15625,3.4164470123039828e-12,1.731461014654645e-11,1.649677477589068e-11,3.2827596931249698e-12,0.4789555392843405,0.3637892989957306,0.44533707142649553,0.6661469535694258


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_7.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,2.8995356951337994e-06,1.3088954955991266e-05,2.1372651994287205e-05,2.9107632758733427e-06,0.037417075428571214,0.02735414205734352,0.034180883657245434,0.050606820756677606
1.25,2.6618452970059185e-08,1.4853540550495391e-07,2.3644725497643448e-07,2.6630967747567226e-08,0.07974585431407573,0.05855847281428785,0.0730079706138765,0.10818864377173928
0.625,2.2330716973232767e-10,1.348092794697878e-09,2.105260373841694e-09,2.2318525623405022e-10,0.16442229557121338,0.12120873161433597,0.15001023884293058,0.2216873175701559
0.3125,1.7914191835286774e-12,1.1240284169902853e-11,1.7343870498545025e-11,1.7909509423357456e-12,0.3360395934287226,0.24659646757312917,0.30564503085874356,0.45405073542289237
0.15625,2.7563994950666326e-14,9.191801660950955e-14,1.3564589188096828e-13,2.7944974441695034e-14,0.6749144115767974,0.49677283828454427,0.6146952314260749,0.9123922672858628


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_8.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,1.5643084346349452e-07,6.282249906091738e-07,1.5805574180885504e-06,1.501127944626376e-07,0.04343325932838655,0.033442199214186986,0.04018957455742306,0.0668794056853845
1.25,7.274145561930636e-10,3.953998692964923e-09,9.307643365870045e-09,6.826368187052023e-10,0.09266555161448196,0.07159534827140825,0.08594618401444418,0.1421526627282479
0.625,3.0244538317751035e-12,1.855304903716956e-11,4.2437216952857174e-11,2.833718529941328e-12,0.19146176367129167,0.14861508234295928,0.1777687059143708,0.292944122425979
0.3125,2.891474189062987e-14,8.429307877699608e-14,1.7703618595299393e-13,2.76585589818583e-14,0.390721939994754,0.3032469242877726,0.3653398335695134,0.5970685581414727
0.15625,2.8381428538377616e-14,2.836412965693979e-14,2.828141124355694e-14,2.8382448934612884e-14,0.7888536255694427,0.6083176242827903,0.7284756267160576,1.2092121041454706


==> figures/adaptive/convergence_ADER_gaussLobatto_C5_order_9.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
2.5,9.860177347629795e-09,4.095362341198145e-08,1.5325759861435282e-07,9.834437755656543e-09,0.058808069199689526,0.04312889405721632,0.051793248657070634,0.08456658332849787
1.25,2.286567369604231e-11,1.3151288886191024e-10,4.5705659019841223e-10,2.284551271035574e-11,0.12486608457111288,0.09223638195669212,0.1114048121858754,0.1811442878427832
0.625,5.248201321216674e-14,3.0116486265501047e-13,1.0470133865519877e-12,5.261820801642175e-14,0.2594483295709194,0.18979213178577733,0.2291351802871629,0.3749297650002908
0.3125,3.000078652359891e-14,2.903141300037179e-14,2.897867171743787e-14,2.858110900493552e-14,0.5228469874294076,0.3861585011431349,0.4654077810035752,0.7581269852837847
0.15625,2.814962688539765e-14,2.814962688539765e-14,2.814962688539765e-14,2.8333671036290075e-14,1.05750419585924,0.7790868865725186,0.9412622202840534,1.5299990258603688


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_2.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,0.21126288532931803,0.21126288532931803,0.21126288532931803,0.21126288532931803,4.8352087342937015e-05,4.909535864291164e-05,4.9766999399954724e-05,4.834411410016141e-05
0.125,0.026392679148831553,0.026392679148831553,0.026392679148831553,0.026392679148831553,0.00011027381189996958,0.00011272904738590503,0.00011449222428574493,0.00010996884061418572
0.0625,0.004738355004680756,0.004738355004680756,0.004738355004680756,0.004738355004680756,0.00023347551028772223,0.00023561000328689777,0.00024102709700153874,0.00023338335085593695
0.03125,0.0010143245879781302,0.0010143245879781302,0.0010143245879781302,0.0010143245879781302,0.000483471531570623,0.0004867797534274619,0.0005000762382852762,0.00047975858214548286
0.015625,0.0002354778904349524,0.0002354778904349524,0.0002354778904349524,0.0002354778904349524,0.0009751927655722414,0.0009872859534287791,0.0010098236857146341,0.0009799630428564603


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_3.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,0.06138260969280308,0.06138260969280309,0.06138260969280308,0.06138260969280308,8.972429544290726e-05,8.386751195731839e-05,9.473251464286088e-05,8.986203408546447e-05
0.125,0.004724762345234106,0.004724762345234106,0.004724762345234106,0.004724762345234106,0.0002059199827147365,0.00019259813002853272,0.00021703750357223076,0.00020575658299847938
0.0625,0.00044362069476211127,0.00044362069476211127,0.00044362069476211127,0.00044362069476211127,0.00043849418728495945,0.00040743953328741813,0.00045988197514296706,0.0004364531792868677
0.03125,4.7763162818367394e-05,4.776316281836766e-05,4.7763162818367394e-05,4.7763162818367394e-05,0.0009012148681421032,0.0008464408875702897,0.0009482477057141035,0.0008967142892860075
0.015625,5.538421754651262e-06,5.538421754651262e-06,5.538421754651262e-06,5.538421754651262e-06,0.0018286337707135575,0.001709090089286162,0.001917395556572176,0.0018225707811444797


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_4.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,0.020877564477312434,0.020877564477312434,0.020877564477312434,0.020877564477312305,0.00012251769510008412,0.00012194817942862366,0.00013223420235694252,0.00013872353205702633
0.125,0.0007358152185020241,0.0007358152185020241,0.0007358152185020241,0.0007358152185020342,0.0002838340101422675,0.00028249686228601996,0.00030410129614340676,0.0003219052772858829
0.0625,3.3734765242415366e-05,3.3734765242415366e-05,3.3734765242415366e-05,3.373476524240351e-05,0.0006038823682870965,0.00060134340971542,0.0006533948609992096,0.0006853275810000403
0.03125,1.8025253750740941e-06,1.8025253750740941e-06,1.8025253750740941e-06,1.8025253750769548e-06,0.0012492528128579057,0.0012487773777143697,0.0013543385787135255,0.0014227470935698617
0.015625,1.041700822097967e-07,1.041700822097967e-07,1.041700822097967e-07,1.0417008221270765e-07,0.0025153196228555838,0.0025316920871305882,0.0027282466057243124,0.0028690950157137453


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_5.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,0.005227562883407361,0.005227562883407349,0.005227562883407361,0.005227562883407298,0.00017784231779992946,0.00016703065882840227,0.00018619756947144716,0.0001978768347715751
0.125,9.331710043198657e-05,9.331710043198657e-05,9.331710043198657e-05,9.331710043192858e-05,0.0004117770572858197,0.0003849700668600105,0.0004297369302855388,0.0004604011300013683
0.0625,2.126383725922826e-06,2.126383725922826e-06,2.126383725922826e-06,2.126383725921844e-06,0.0008807796614273684,0.0008265914801439586,0.0009268714157141013,0.0009879213594280632
0.03125,5.657603210338882e-08,5.657603210338882e-08,5.657603210338882e-08,5.657603205742722e-08,0.0018183727108574074,0.0017067268802867536,0.0018984225039998168,0.0020404340071503873
0.015625,1.631261584722548e-09,1.631261584722548e-09,1.631261584722548e-09,1.6312615869403067e-09,0.00365686116143479,0.0034677401942878666,0.0038400918285853027,0.004132929047139312


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_6.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,0.0011549454057835226,0.0011549454057835226,0.0011549454057835226,0.0011549454057835783,0.00021682952657179808,0.00020893084928476517,0.00022933003371352763,0.0002664288068564409
0.125,1.012725383873736e-05,1.012725383873603e-05,1.012725383873736e-05,1.012725383873603e-05,0.0004944596562854713,0.0004831534407141069,0.0005323967707133436,0.0006215917002867043
0.0625,1.1465493153686872e-07,1.1465493153686872e-07,1.1465493153686872e-07,1.1465493154994238e-07,0.00106760848157033,0.0010429804917127642,0.0011412334262869471,0.0013307851441422827
0.03125,1.5204290747386562e-09,1.5204290747386562e-09,1.5204290747386562e-09,1.5204290255360037e-09,0.0022137160971448925,0.002159548221399226,0.00235272786857552,0.0027592027985727844
0.015625,2.1883607540395577e-11,2.1883607540395577e-11,2.1883607540395577e-11,2.1883603290222556e-11,0.004475664355715188,0.004368896918572967,0.004753108377148497,0.005595138879985565


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_7.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,0.00022026022139002966,0.0002202602213900222,0.0002202602213900222,0.0002202602213900855,0.0002842972795728461,0.0002639727454277038,0.00029445941042857677,0.0003468659838586713
0.125,9.587576035034087e-07,9.587576035034087e-07,9.587576035034087e-07,9.587576035034087e-07,0.0006639467065719405,0.0006157233684280072,0.0006828909858574791,0.0008086185294284535
0.0625,5.401667744739248e-09,5.401667744739248e-09,5.401667744739248e-09,5.401667738402442e-09,0.0014177613497158746,0.0013119716264284632,0.0014640182117145741,0.0017311224797148107
0.03125,3.572654611680707e-11,3.572654611680707e-11,3.572654611680707e-11,3.572654560284693e-11,0.0029127375442788302,0.0027141707928655836,0.002998772638560955,0.0035774582600008992
0.015625,2.567671181639476e-13,2.567671181639476e-13,2.567671181639476e-13,2.568116849056654e-13,0.005930087627161161,0.005564923681428939,0.006095022794293721,0.007236820734293101


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_8.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,3.727249611225017e-05,3.727249611224081e-05,3.727249611224081e-05,3.727249611218498e-05,0.00032852563728478606,0.0003155382670000628,0.0003416910437143607,0.000434923398429029
0.125,8.052855750928471e-08,8.052855750928471e-08,8.052855750928471e-08,8.052855754385144e-08,0.0007573250249999026,0.0007250334752856621,0.0007910087257145538,0.0010145127734275383
0.0625,2.25982974401597e-10,2.25982974401597e-10,2.25982974401597e-10,2.2598289333975703e-10,0.0016241904374266077,0.0015479292985723337,0.001712340324570375,0.002189602205700274
0.03125,7.458976623783988e-13,7.458976623783988e-13,7.458976623783988e-13,7.458915541747433e-13,0.0033496062857115505,0.0032225606414327296,0.0035132400999905904,0.004503822231428265
0.015625,2.7381784454953267e-15,2.7381784454953267e-15,2.7381784454953267e-15,2.762342201766868e-15,0.006874107034299024,0.0065268501442811355,0.007147474168564908,0.009125913385713438


==> figures/adaptive/convergence_ADER_gaussLobatto_linear_system2_order_9.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
0.25,5.659786550478733e-06,5.659786550473129e-06,5.659786550478733e-06,5.659786550478733e-06,0.0004129232404281668,0.00037634941242972026,0.00041680440171226757,0.0005338747131411635
0.125,6.078839182273278e-09,6.078839182273278e-09,6.078839182273278e-09,6.0788391383365096e-09,0.000961220889713981,0.0008724998115742762,0.000969834719143234,0.0012454867688585572
0.0625,8.502497253649681e-12,8.502497253649681e-12,8.502497253649681e-12,8.502511475556251e-12,0.0020551482799991,0.0018859424814166102,0.002064584381410636,0.0026579576085662532
0.03125,1.3969071449095941e-14,1.3969071449095941e-14,1.3969071449095941e-14,1.3962969324247229e-14,0.004239985864291416,0.0038752039799978123,0.004260502454271773,0.00548560520857531
0.015625,8.735844209138818e-17,8.735844209138818e-17,8.735844209138818e-17,8.631883613874853e-17,0.008616172817138638,0.007817847271414524,0.008637068061424153,0.011145725972861068


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_2.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,855364954411.5128,855364954411.5128,855364954411.5128,855364954411.5128,0.0012781913924326156,0.001290902136999648,0.0012924571159965126,0.0012688473219999912
3125000.0,371947269053.04236,371947269053.04236,371947269053.04236,371947269053.04236,0.0026351132228280352,0.0026678357742743433,0.0026737076400188795,0.0026195792842814364
1562500.0,235349031842.30527,235349031842.30527,235349031842.30527,235349031842.30527,0.005349496892865448,0.005410819221433485,0.005428089551382332,0.005339258264326158
781250.0,79189667480.24493,79189667480.24493,79189667480.24493,79189667480.24493,0.01070668769002493,0.010872148825728801,0.010947583071455092,0.010732357191424983
390625.0,18068593634.052364,18068593634.052364,18068593634.052364,18068593634.052364,0.02157499855716846,0.02183278259970913,0.02191025439990751,0.021570170614411056


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_3.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,276731018654.0612,406799399447.6279,276731018654.0613,276731018654.0612,0.0028147793557270367,0.002344859314304943,0.0028687175185353095,0.002794884124284311
3125000.0,186602705081.0587,252818771428.3352,186602705081.05878,186602705081.0587,0.005786246388514493,0.00485143277280648,0.005931548457156169,0.005788168379991215
1562500.0,41959434453.69807,126545258267.82695,41959434453.699196,41959434453.69807,0.011744140807131773,0.00986887806429877,0.01206128895141384,0.011750486155734896
781250.0,5840169505.183355,22237851694.531403,5840169505.18348,5840169505.183355,0.02368644591395943,0.019901396874276025,0.024274222985383988,0.023672316385740747
390625.0,745913258.5123259,2948377191.069721,745913258.5123259,745913258.5123259,0.047534022128508824,0.040013611414178744,0.048803328628127925,0.04768583082872543


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_4.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,372909238361.4452,251862069037.4761,372909238361.4545,206153525055.54016,0.004078563995738348,0.0036602762485771173,0.004187643520001854,0.004839010508585489
3125000.0,43845917213.92652,83020396718.84851,43845917213.92652,21061071566.5745,0.008449247824298385,0.007578334554293958,0.008623494917140175,0.010013033537189976
1562500.0,1565020981.9821603,2276141917.7035055,1565020981.9821603,1149137926.1580892,0.017159801024286676,0.015378323975705174,0.017517852144290892,0.020377808571460522
781250.0,28896339.575397067,65135737.62884505,28896339.575397067,64652474.23250096,0.034472656628765565,0.030940924171591177,0.03533105209977033,0.04105931942904135
390625.0,3089898.4653776684,8247965.209800501,3089898.4653776684,3795986.1777429893,0.0690864446284,0.062083985128265344,0.07095801314301622,0.08234742558561266


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_5.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,200110558195.3779,242123652399.57574,219014406251.6686,203281481336.22754,0.006367249895702116,0.005239905315684155,0.006215441014272593,0.007276334022857814
3125000.0,20117789664.617054,50195096315.649536,32407660275.479168,19623822085.389748,0.01295382032717628,0.010535475181428151,0.012566648835740385,0.01492667179432049
1562500.0,724260025.9107091,2248858093.115162,1442408572.9421735,712721507.0063136,0.026026083942685678,0.021368912499955123,0.025517888186108652,0.030208463285816833
781250.0,23215385.55647517,76818568.23838143,49621754.1403057,23091146.851711318,0.052390036685392265,0.04295274399981801,0.05154798667146159,0.061216921614167016
390625.0,732258.6190335811,2469604.709857363,1597754.1450091787,731050.5705682023,0.1055046749432222,0.08641087314276123,0.10371118659989276,0.12243896198592016


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_6.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,39517543043.5916,45864469280.98755,85561963906.00064,34618908014.81808,0.007726102731415137,0.0066040796943083735,0.007638673462871727,0.010237287797125256
3125000.0,599958365.3377533,675073468.0081362,2389130502.2529306,516317248.6023443,0.015916729909991514,0.013735871961440093,0.015759256782829262,0.021147086171757628
1562500.0,5546826.774578749,18175465.08211777,34624840.479052536,6682790.769954717,0.03253727715678646,0.027836850886108423,0.03206324115724003,0.04277458235717079
781250.0,76384.47011542125,336738.39870062744,471163.75479438214,91491.7718460831,0.06524393108577767,0.05578764160018181,0.06427263309992018,0.08651663585707346
390625.0,1191.2967180519183,5566.666090917969,6601.985857822047,1321.2370351424681,0.13112475831398376,0.11196952438580669,0.12947159878572814,0.17360440618545647


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_7.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,18073258233.737926,25263079193.35775,40944693047.722565,17538600428.42576,0.010662731132844263,0.008689437044273031,0.01018397639426569,0.013720909792859207
3125000.0,197391182.3664644,768760896.9603218,1151913638.2362385,198037415.50980866,0.022165486728564637,0.017895351975727995,0.02101907720040929,0.02837772382834893
1562500.0,1691719.7199205381,8998744.540572101,14144672.030981068,1702525.5234572953,0.044952529071140036,0.03644202257148988,0.0428167833426934,0.05753090148583786
781250.0,13708.214892226577,79149.99234951385,126613.09320604612,13736.68836968941,0.09063840082879844,0.07320576775694332,0.08577591982861384,0.11619444472848305
390625.0,108.59555433757276,641.5404963501915,1029.5880831046625,108.64675711165405,0.18164842948608567,0.14717202334244836,0.17271224938594967,0.2336811238575527


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_8.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,1339550566.3718216,4527193823.669297,1293026941.7892892,1271267944.3646476,0.012478707177132103,0.010509676754300017,0.01198781686431695,0.017742489857150108
3125000.0,4381520.587993494,31324277.997385044,22098351.042543367,4294428.849664248,0.02572934935721735,0.021705874643105614,0.024771247185500604,0.036841708285334916
1562500.0,17005.571275259317,44629.63978575075,41189.9025764844,14557.106354161948,0.052273602371444995,0.04414124228579957,0.05043830958602485,0.0746023473718586
781250.0,58.85739706504619,94.9624482446599,374.4852357221901,51.86656631518199,0.10573169292869612,0.08856551555737886,0.10102863590000198,0.15089400445701487
390625.0,0.21540436752063538,0.7371025944330929,2.0769949915587835,0.19889932283603454,0.2108716482845401,0.1776703066142675,0.20441037614364177,0.3020835301389785


==> figures/adaptive/convergence_ADER_gaussLobatto_threeBodies_order_9.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
6250000.0,826986440.5694871,1056797326.9068276,2696564846.25624,838652070.5972304,0.016117261024295917,0.013029731764254393,0.014981769237139297,0.022052720099912094
3125000.0,2076446.9208323383,7281588.230634936,23564184.420615803,2080699.2343875635,0.03339955667158522,0.027072543271684218,0.03110452291418499,0.04585277711469514
1562500.0,4391.8953213328805,22406.023318291886,76434.61850705712,4385.059485166598,0.06817044347158766,0.05471563571440389,0.06295116760011296,0.09269067929999437
781250.0,8.819985637320725,50.0418082052911,173.95764155688096,8.814049838875963,0.137051084628495,0.11055413432893277,0.1272479740144003,0.18825150945735264
390625.0,0.024545178088490317,0.11043917585402158,0.3648336122680837,0.024834761968557738,0.2757253558562037,0.22370423114209967,0.2570743639995011,0.3773199591399004


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_2.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,0.13158919342236966,0.13158919342236966,0.13158919342236966,0.13158919342236966,6.616479809973888e-05,6.245901521407567e-05,6.331762638583314e-05,6.610219040012453e-05
0.5,0.027180946005624814,0.027180946005624814,0.027180946005624814,0.027180946005624814,0.00015101935591415634,0.00014153438050000527,0.00014353811457133687,0.00015101366264321506
0.25,0.006467785843596975,0.006467785843596975,0.006467785843596975,0.006467785843596975,0.00032394500028749465,0.00030357126514302633,0.00030722009185826343,0.00032427750457385886
0.125,0.0016039076761896092,0.0016039076761896092,0.0016039076761896092,0.0016039076761896092,0.0006627231535717978,0.0006195257072852525,0.0006351418704289244,0.0006647116818556762
0.0625,0.00040136954837844974,0.00040136954837844974,0.00040136954837844974,0.00040136954837844974,0.001347883871425958,0.0012589737744253527,0.0012692951408535009,0.0013501432888567383


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_3.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,0.02314745911913212,0.02450174244817756,0.02314745911913212,0.02314745911913212,0.0001430466430145316,0.00011388853381421151,0.00014194927152857417,0.00014110471367145822
0.5,0.004136652061163155,0.003886651635959208,0.004136652061163169,0.004136652061163155,0.0003278369539974456,0.00026290798228624876,0.0003294386164281085,0.00032809714328738794
0.25,0.00055429790221684,0.0005164321055389994,0.00055429790221684,0.00055429790221684,0.0006999282622876178,0.0005639009907151505,0.0007017515072823569,0.0006982311647173317
0.125,6.996929635560287e-05,6.5438117088466e-05,6.996929635560287e-05,6.996929635560287e-05,0.001444470991858647,0.0011620309234255859,0.001445883868002316,0.0014368403852859045
0.0625,8.742351281301369e-06,8.208239465127405e-06,8.742351281301369e-06,8.742351281301369e-06,0.0029351551871513947,0.002359876741393236,0.0029415803528224514,0.0029260534085499656


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_4.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,0.007124029361901982,0.0055871385168164605,0.007124029361901982,0.006422732611272654,0.00020206120485714304,0.0001787502174140952,0.00020737658670987,0.00024283521657343955
0.5,0.00033772024125402507,0.00024254311168077084,0.00033772024125402507,0.0003278679806768795,0.000466944231429287,0.00041305802800135487,0.0004813480884248358,0.0005656785708561074
0.25,1.9966186131543855e-05,1.494453507932642e-05,1.9966186131543855e-05,2.033505595732919e-05,0.0009992320641405447,0.0008837145867146318,0.0010295502185742537,0.00121183009500133
0.125,1.2605371661172664e-06,9.740528172385937e-07,1.2605371661172664e-06,1.3122435019088507e-06,0.0020489261043050125,0.0018225568880006903,0.0021187216556947013,0.0024926650128535193
0.0625,7.978041780592547e-08,6.258835608238753e-08,7.978041780592547e-08,8.384488008585937e-08,0.004209244748552529,0.0037065442942756425,0.004318591895654598,0.005054615124286751


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_5.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,0.0009216123683551584,0.0013187671266149386,0.0011594821926893888,0.0009001809094192107,0.00031957224343204867,0.00026006446056999264,0.0003152383570018823,0.0003767922224277364
0.5,3.721364754125186e-05,3.992819056312845e-05,3.695423293388428e-05,3.696790703491493e-05,0.0007471279685726457,0.0006004435674258276,0.0007333001117180434,0.0008791048844286706
0.25,1.1684746576607306e-06,1.2207510619991288e-06,1.1201150313192663e-06,1.1651237073941312e-06,0.0015902620015715782,0.0012885317024296714,0.0015640919438571603,0.0018747836618547029
0.125,3.5858287644391344e-08,3.7562256530238924e-08,3.419235311168844e-08,3.5809292733118114e-08,0.003309154131420655,0.002659000731405935,0.0032330081500029856,0.00387880894997839
0.0625,1.1061586202227636e-09,1.1640519787916954e-09,1.0549076999511857e-09,1.1054184198703749e-09,0.006646664442877019,0.005386670322851776,0.006560735912852189,0.007876241857177644


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_6.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,0.00014209979881512854,0.0002034990661260773,0.0001033599623010822,0.0001285817004789122,0.0003917789722846854,0.00033846112928793965,0.0003913094991439721,0.0005318384972862467
0.5,1.826507559953061e-06,1.6240099278598e-06,1.8023424188185843e-06,1.7868453067966756e-06,0.0009086656297149602,0.0007880206834275409,0.0009162549048591504,0.0012386539778547429
0.25,3.092044642035411e-08,1.857528394563865e-08,3.2172525247223874e-08,3.141349738120342e-08,0.0019494187161451138,0.0016794547914282052,0.001951179578998043,0.0026451780871762564
0.125,5.119634919302917e-10,2.683668362211437e-10,5.34142965647339e-10,5.261203333934543e-10,0.004014794961403822,0.0034583654528666688,0.004004241400003333,0.005483152907171254
0.0625,8.229513827336417e-12,4.1395887200475184e-12,8.582059795396516e-12,8.49446138341934e-12,0.008195611318556725,0.007062242711441027,0.008201016085700497,0.011192736451443386


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_7.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,1.9014475537017795e-05,4.744103263703937e-05,3.757444067267161e-05,1.8937805503277582e-05,0.0005507876707145312,0.00044585439114390674,0.0005298327344270157,0.0007204755729970723
0.5,1.6569105386379563e-07,2.9952530770353223e-07,2.3913285528976804e-07,1.6545740999894198e-07,0.0012876940114261485,0.0010352008377127017,0.0012289944792885632,0.00169363392242771
0.25,1.2276905996473255e-09,2.1525200786359182e-09,1.74930315479113e-09,1.2270053428554564e-09,0.0027793006571508677,0.0022446434842796795,0.0026307143157256567,0.003603257271419612
0.125,9.23346566448336e-12,1.617837462165956e-11,1.329584204757124e-11,9.23138970723415e-12,0.005699558070025107,0.004616748297162953,0.0054135264614264345,0.007429924222836104
0.0625,7.07622981896896e-14,1.240617661467899e-13,1.0256217564744006e-13,7.068083111415098e-14,0.011533732519996452,0.00928950447429088,0.011067684409998557,0.015092083250014444


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_8.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,1.3801044444005443e-06,4.003707591039482e-06,5.476528916093692e-06,1.4290016406105268e-06,0.0006418745294296448,0.000541727802001073,0.000625054165716782,0.0009321735077142616
0.5,6.2212037429526895e-09,9.21713780061009e-09,2.5034255962328838e-08,6.690610443140038e-09,0.0014895207574258424,0.0012512890497122758,0.0014422579724279266,0.002177587801415939
0.25,2.9054783058164236e-11,3.122952637503467e-11,1.0363281129944996e-10,3.084069493071073e-11,0.0031720067899732385,0.0026999577214883172,0.0031014557928678447,0.004648323688556307
0.125,1.2133736550186377e-13,1.203446355544023e-13,4.156696555999288e-13,1.2799805219746159e-13,0.006578706145727275,0.005548231039969583,0.006376434429964449,0.009634262832862856
0.0625,5.823896901931946e-16,5.443481435562481e-16,1.6055817127920218e-15,5.301929542447557e-16,0.013324645461439754,0.011299803520003999,0.013046680029968099,0.01957995348287763


==> figures/adaptive/convergence_ADER_gaussLobatto_vibratingDamped_order_9.csv <==
dt,error ADER_gaussLobatto,error ADER_L2_gaussLobatto,error ADER_u_gaussLobatto,error ClassicalADER_gaussLobatto,time ADER_gaussLobatto,time ADER_L2_gaussLobatto,time ADER_u_gaussLobatto,time ClassicalADER_gaussLobatto
1.0,2.283481646927627e-07,1.0825860905663177e-06,6.868596630274232e-07,2.2758487563556612e-07,0.0008409343385740482,0.000680179099571043,0.000787819329287491,0.0011744406938586117
0.5,4.245229957194041e-10,1.543097204664184e-09,7.383411511018531e-10,4.23924556047631e-10,0.0019386456915734536,0.0015789544091447689,0.00183164795999515,0.0027583650771287336
0.25,7.58289430381571e-13,2.6877973658147797e-12,1.103027173746448e-12,7.57660101277246e-13,0.004182398295691071,0.003361393192878625,0.003888662761455635,0.00587656696000652
0.125,1.435735248190189e-15,5.0441577637399035e-15,1.8649522140584342e-15,1.4623639484138167e-15,0.008613490814293202,0.006977832062860086,0.008024320407109502,0.012069570765722475
0.0625,9.986178876257888e-17,8.280039995049466e-17,9.968647923856803e-17,1.0401675395742023e-16,0.017493581111422307,0.014185285919998672,0.016438022484279436,0.024578231814458767

